X-ray Winds In Nearby-to-distant Galaxies (X-WING) - I: Legacy Surveys of Galaxies with Ultrafast Outflows and Warm Absorbers in $z \sim 0$-$4$

As an inaugural investigation under the X-ray Winds In Nearby-to-distant Galaxies (X-WING) program, we assembled a dataset comprising 132 active galactic nuclei (AGNs) spanning redshifts $z \sim 0$-$4$ characterized by blueshifted absorption lines indicative of X-ray winds. Through an exhaustive review of previous research, we compiled the outflow parameters for 573 X-ray winds, encompassing key attributes such as outflow velocities ($V_{\rm out}$), ionization parameters ($\xi$), and hydrogen column densities. By leveraging the parameters $V_{\rm out}$ and $\xi$, we systematically categorized the winds into three distinct groups: ultrafast outflows (UFOs), low-ionization parameter (low-IP) UFOs, and warm absorbers. Strikingly, a discernible absence of linear correlations in the outflow parameters, coupled with distributions approaching instrumental detection limits, was observed. Another notable finding was the identification of a velocity gap around $V_{\rm out} \sim 10,000~{\rm km~s^{-1}}$. This gap was particularly evident in the winds detected via absorption lines within the $\lesssim$2 keV band, indicating disparate origins for low-IP UFOs and warm absorbers. In cases involving Fe XXV/Fe XXVI lines, where the gap might be attributed to potential confusion between emission/absorption lines and the Fe K-edge, the possibility of UFOs and galactic-scale warm absorbers being disconnected is considered. An examination of the outflow and dust sublimation radii revealed a distinction: UFOs appear to consist of dust-free material, whereas warm absorbers likely comprise dusty gas. From 2024, the X-Ray Imaging and Spectroscopy Mission (XRISM) is poised to alleviate observational biases, providing insights into the authenticity of the identified gap, a pivotal question in comprehending AGN feedback from UFOs.

==> Yamada24b_tableB2.csv <==
ID,Group,Object,z,DL,Class,F2-10,logL2-10,logMBH,Method,Nw,f_Nw,UFO,Ref3-4,Ref5,Ref6-7,Ref8-9,,Supplemental-information,R.A.,Decl.
1,1,1E_0754.6+3928,0.0960,440.7,NLS1,2.2,43.70,8.02,RM,4,,Y,Md20,Md20,Se07,Md20,,,119.5002180,39.341388
2,1,1ES_1927+654,0.0194,84.4,2.0,3.7,42.50,6.00,Ms,2,(*),n,Ri20,VC10,Ri20,Ga13,,,291.8314138,65.565093
3,1,1H_0323+342,0.0630,282.7,NLS1,0.9,42.93,6.76,Hb,2,(*),n,Me19,Pl14,K22A,Ri17,,,51.1715053,34.179405
4,1,1H_0419-577,0.1040,480.0,1.5,14.3,44.60,8.34,Hb,1,,Y,To10,VC10,K22A,Ri17,,,66.5029951,-57.200492
5,1,1H_0707-495,0.0406,179.3,NLS1,1.1,42.66,6.31,Hb,9,,Y,Xu21,Xu21,Bi09,Bi09,,,107.1728694,-49.551752
6,1,1H_1934-063,0.0102,44.7,NLS1,23.2,42.75,6.61,Hb,2,,n,Xu22,Xu22,K22A,Ri17,,,294.3876031,-6.218003
7,1,2MASSI_J0918486+211717,0.1490,708.0,1.5,1.2,43.89,7.35,Hb,1,,Y?,Po07,VC10,Sh11,Bi09,,,139.7025486,21.288075
8,1,2MASS_J1051+3539,0.1590,760.2,1.9,1.7,44.15,8.40,Hb,1,,Y,Ma23,VC10,Ma23,Bi09,,,162.9343617,35.658537
9,1,2MASS_J1653+2349,0.1030,475.1,2.0,2.0,44.06,8.17,Vdisp,1,,Y,Ma23,VC10,K22B,Ri17,,,253.3127622,23.828629
10,1,3C_105,0.0890,406.6,2.0,2.2,44.30,8.59,Vdisp,1,,Y,To14,To14,K22B,Ri17,,,61.8186130,3.707171
11,1,3C_111,0.0485,215.4,1.0,55.5,44.53,8.45,Hb,3,,Y,To14,To14,K22A,Ri17,,,64.5886552,38.026612
12,1,3C_120,0.0330,144.9,1.5,36.9,43.98,7.74,RM,4,,Y,Me19,Me19,Be15,Ri17,,,68.2962320,5.354339
13,1,3C_273,0.1580,755.0,1.0,117.8,45.88,8.84,RM,1,(*),n,Me19,Me19,Be15,Ri17,,,187.2779159,2.052388
14,1,3C_382,0.0580,259.3,1.0,37.8,44.60,8.85,RM,5,,n,Me19,Me19,Be15,Ri17,,,278.7641234,32.696349
15,1,3C_390.3,0.0560,250.0,1.5,42.6,44.52,8.71,RM,4,,Y,Me19,Me19,Be15,Ri17,,,280.5374604,79.771424
16,1,3C_445,0.0558,249.1,1.5,6.4,44.25,7.89,Hb,2,,n,To14,To14,K22A,Ri17,,,335.9564171,-2.103572
17,1,3C_59,0.1110,514.7,1.8,8.2,44.42,8.90,Ha,2,(*),n,Me19,Me19,Si07,Ri17,,,31.7591935,29.512792
18,1,4C_+31.63,0.2980,1540.8,1.0,4.1,45.07,8.52,Hb,1,(*),n,Me19,Me19,K22A,Ri17,,,330.8123987,31.760630
19,1,4C_+34.47,0.2060,1013.0,1.0,8.5,45.02,8.30,Hb,1,,n,Me19,Me19,K22A,Ri17,,,260.8366494,34.299435
20,1,4C_+74.26,0.1040,480.0,1.0,24.4,44.87,9.83,Hb,5,,Y,Me19,Me19,K22A,Ri17,,,310.6554497,75.134013
21,1,Ark_120,0.0327,143.6,1.0,27.0,43.81,8.07,RM,1,,Y,To10,VC10,Be15,Ri17,,,79.0475385,-0.149766
22,1,Ark_564,0.0240,104.7,NLS1,16.3,43.34,6.27,Hb,11,,Y,La14,Ni09,Bi09,Bi09,,,340.6639013,29.725362
23,1,CBS_126,0.0789,358.0,1.2,2.2,43.53,7.93,Hb,1,,n,NED,VC10,Ch19,Ch19,,,153.2632561,35.856595
24,1,Centaurus_A,0.0018,3.7,2.0,184.9,42.39,8.29,Vdisp,3,,n,To14,To14,K22B,Ri17,,,201.3650634,-43.019112
25,1,ESO_075-41,0.0280,122.5,1.0,6.1,43.04,8.07,Hb,1,(*),n,Me19,Me19,K22A,Ri17,,,329.2749172,-69.689913
26,1,ESO_103-35,0.0130,56.2,2.0,22.3,43.36,7.37,Vdisp,1,,Y,Ta16,Ta16,K22B,Ri17,,,279.5846687,-65.427539
27,1,ESO_113-10,0.0257,112.2,1.8,3.1,42.68,6.74,Xvar,2,,n,NED,VC10,Po12,Bi09,,,16.3203112,-58.437572
28,1,ESO_323-77,0.0150,65.0,1.2,9.2,42.88,6.52,Ha,8,,n,To10,VC10,K22A,Ri17,,,196.6088395,-40.414610
29,1,ESO_33-2,0.0181,78.6,2.0,1.4,42.12,7.60,Vdisp,1,,n,Wa21,VC10,K22B,Ri17,,,73.9955570,-75.541176
30,1,GRS_1734-292,0.0218,94.9,1.0,51.9,43.89,7.84,Ha,1,,n,K22A,VC10,K22A,Ri17,,,264.3682547,-29.133922
31,1,I_Zw_1,0.0611,273.8,NLS1,4.9,43.65,6.97,RM,3,,Y,Mi19,Mi19,Hu19,Bi09,,,13.3955546,12.693314
32,1,IC_4329A,0.0160,69.4,1.2,96.3,43.83,7.78,RM,6,,Y,La14,La14,Be23,Ri17,,,207.3302508,-30.309504
33,1,IC_5063,0.0110,45.9,2.0,8.3,43.02,7.74,Vdisp,1,,Y,Mi19,Mi19,Wo02,Ri17,,,313.0097042,-57.068778
34,1,III_Zw_2,0.0890,367.6,1.2,7.7,44.09,8.07,RM,1,(*),n,Me19,Me19,Be15,Ri17,,,2.6291913,10.974862
35,1,IRAS_F00183-7111,0.3270,1715.6,2.0,0.01,44.32,8.66,Ms,1,,Y,Iw17,VC10,RV,Iw17,,,5.1445800,-70.924170
36,1,IRAS_00521-7054,0.0689,310.5,2.0,2.4,43.40,7.70,others,1,,Y,Wa19,Wa19,Wa19,Ri14,,,13.4842622,-70.634512
37,1,IRAS_04416+1215,0.0889,406.1,1.0,1.1,43.41,6.78,RM,3,(*),Y,Tr22,Tr22,Du15,Tr22,,,71.1198986,12.3532558
38,1,IRAS_05054+1718(W),0.0175,75.96,1.9,9.8,42.84,7.27,Ms,2,,Y,Ya21,Bo23,Ya21,Ya21,,,77.0821095,17.363357
39,1,IRAS_05078+1626,0.0170,73.8,1.5,24.0,43.47,6.88,RM,1,,n,La14,La14,Be15,Ri17,,,77.6897485,16.499495
40,1,IRAS_05189-2524,0.0426,188.4,2.0,2.9,43.40,7.40,Vdisp,1,,Y,Sm19,Sm19,K22A,Ri17,,,80.2558311,-25.362589
41,1,IRAS_09149-6206,0.0573,256.1,1.0,8.5,43.97,8.63,Hb,6,,n,Wa20,VC10,K22A,Ri17,,,139.0390259,-62.324878
42,1,IRAS_11119+3257,0.1890,920.2,NLS1,155.9,44.24,8.00,Ha,2,,Y,Mi19,Pn19,Pn19,Te10,,,168.6620427,32.692634
43,1,IRAS_13197-1627,0.0165,71.6,1.8,2.8,43.41,8.37,Vdisp,5,,n,Wa18,Wa18,K22A,Ri17,,,200.6019096,-16.728467
44,1,IRAS_13224-3809,0.0658,295.8,NLS1,0.5,42.75,6.82,Hb,10,,Y,Pi18,Pi18,Bi09,Bi09,,,201.3307523,-38.414614
45,1,IRAS_13349+2438,0.1085,502.3,NLS1,2.2,43.87,8.62,RM,9,,Y,Pa18,Lo03,Bi09,Bi09,,,204.3279997,24.384256
46,1,IRAS_17020+4544,0.0604,270.5,NLS1,5.6,43.70,6.77,Hb,10,,n,Sa18,Sa18,Bi09,Bi09,,,255.8765934,45.679768
47,1,IRAS_18325-5926,0.0198,86.1,2.0,24.5,43.37,7.76,Vdisp,6,,Y,Mo11,Mo11,K22B,Ri17,,,279.24264,-59.402301
48,1,IRAS_23226-3843,0.0359,158.0,1.0,2.5,42.87,6.95,others,2,,Y?,Ko23,VC10,Wa07,Ri17,,,351.3507860,-38.446994
49,1,LBQS_1338-0038,0.2375,1189.0,1.0,2.0,44.52,7.74,Hb,1,,Y,Ma23,VC10,Sh11,Ma23,,,205.3080649,-0.887508
50,1,MCG-01-24-12,0.0196,85.2,2.0,12.9,43.24,7.66,Vdisp,1,,Y,Md21,Md21,K22A,Ri17,,,140.1927571,-8.056093
51,1,MCG-03-58-007,0.0323,141.8,2.0,3.7,43.75,8.00,Vdisp,18,,Y,Br22,Br22,Br18,Br22,,,342.4047808,-19.273990
52,1,MCG-5-23-16,0.0085,36.2,1.9,87.5,43.19,7.65,Vdisp,2,,Y,To10,Br07,K22B,Ri17,,,146.9172217,-30.948878
53,1,MCG-6-30-15,0.0070,30.4,1.5,36.8,42.66,6.30,RM,10,,n,La14,La14,Be15,Ri17,,,203.9740380,-34.295600
54,1,MR_2251-178,0.0630,282.7,1.0,37.6,44.58,8.19,Hb,11,,Y,La14,La14,K22A,Ri17,,,343.5245244,-17.582056
55,1,Mrk_1040(=NGC_931),0.0167,72.4,1.0,28.5,43.41,7.41,Hb,1,,n,Re17,VC10,K22A,Ri17,,,37.0602871,31.311519
56,1,Mrk_1044,0.0160,69.4,NLS1,5.0,42.46,6.45,RM,8,,n,Kr21,Kr21,Du15,Ri17,,,37.5230107,-8.998113
57,1,Mrk_1048(=NGC_985),0.0430,190.2,1.0,13.8,43.78,7.33,RM,19,,n,Eb21,Eb21,U22,Ri17,,,38.6578417,-8.788061
58,1,Mrk_205,0.0708,319.4,1.0,6.8,43.92,8.57,Hb,1,,Y,To10,VC10,K22A,Ri17,,,185.4336350,75.310623
59,1,Mrk_231,0.0422,186.6,1.0,0.9,42.65,7.87,Rd,3,,Y,Mi19,Mi19,Gr23,Ya21,,,194.0593088,56.873677
60,1,Mrk_273,0.0378,166.6,2.0,0.7,43.07,8.35,Vdisp,1,,Y,Mi19,Mi19,Ya21,Ya21,,,206.1757421,55.886894
61,1,Mrk_279,0.0305,133.7,1.0,12.3,43.41,7.43,RM,6,,Y,To10,VC10,Be15,Ri17,,,208.2643121,69.308170
62,1,Mrk_290,0.0296,129.6,1.5,7.4,43.18,7.28,RM,5,,Y,To10,VC10,Be15,Ri17,,,233.9683463,57.902643
63,1,Mrk_335,0.0250,109.1,NLS1,6.0,43.21,7.23,RM,10,,Y,Ga19,Ga19,Be15,Ri17,,,1.5814051,20.202949
64,1,Mrk_509,0.0340,149.4,1.2,35.3,44.07,8.05,RM,15,,Y,La14,La14,Be15,Ri17,,,311.0406269,-10.723535
65,1,Mrk_590,0.0260,113.6,1.0,3.2,42.69,7.57,RM,6,,n,Gu15,Gu15,Be15,Ri17,,,33.6398353,-0.766717
66,1,Mrk_6,0.0190,82.6,1.5,11.9,43.10,8.10,RM,1,(*),n,Me19,Me19,Be15,Ri17,,,103.0513943,74.426978
67,1,Mrk_704,0.0290,127.0,1.2,10.7,43.32,7.56,RM,3,,n,La14,La14,Be15,Ri17,,,139.6083217,16.305454
68,1,Mrk_766,0.0129,55.8,NLS1,13.2,42.71,6.82,RM,11,,Y,La14,Ni09,Be15,Ri17,,,184.6104848,29.812925
69,1,Mrk_79(=UGC_3973),0.0222,96.7,1.2,7.7,43.11,7.61,RM,2,,Y,To10,VC10,Be15,Ri17,,,115.6367544,49.809662
70,1,Mrk_841,0.0364,160.2,1.5,9.7,43.67,7.66,RM,5,,Y,To10,VC10,U22,Ri17,,,226.0049731,10.437717
71,1,Mrk_896,0.0270,118.0,NLS1,3.5,42.79,6.35,Hb,1,(*),n,Me19,Pg03,Bi09,Bi09,,,311.5868394,-2.812600
72,1,NGC_1068,0.0038,14.4,2.0,4.9,43.04,7.23,maser,1,(*),Y,Mi19,Mi19,Ga23,Ri17,,,40.6696215,-0.013294
73,1,NGC_1365,0.0055,19.6,1.8,17.4,42.38,6.26,Rd,10,,n,Br14,Br14,Gr23,Ri17,,,53.4019083,-36.140658
74,1,NGC_1566,0.0050,17.9,1.5,3.1,41.56,6.92,Vdisp,2,,n,Pa19,VC10,Wo02,Ri17,,,65.0016535,-54.937951
75,1,NGC_2992,0.0077,38.0,1.9,7.3,42.16,7.48,Hb,5,,Y,Lu23,VC10,Gu21,Ri17,,,146.4251875,-14.326361
76,1,NGC_3227,0.0030,22.9,1.5,36.9,42.28,6.68,RM,8,,n,La14,La14,Be15,Ri17,,,155.8774021,19.865078
77,1,NGC_3516,0.0080,38.9,1.5,27.5,42.46,7.40,RM,9,,n,La14,La14,Be15,Ri17,,,166.6977634,72.568694
78,1,NGC_3783,0.0090,38.5,1.0,76.9,43.24,7.08,RM,20,,n,La14,La14,Be15,Ri17,,,174.7571237,-37.738614
79,1,NGC_4051,0.0020,11.0,1.5,17.6,41.07,5.89,RM,37,,Y,La14,La14,Be15,Ri17,,,180.7900422,44.531301
80,1,NGC_4151,0.0033,19.0,1.5,47.2,42.66,7.37,RM,5,,Y,To10,VC10,Be15,Ri17,,,182.6357333,39.405851
81,1,NGC_4388,0.0084,18.1,2.0,20.4,42.92,6.92,maser,2,,n,Sh08,Sh08,Ku11,Ri17,,,186.4450833,12.662069
82,1,NGC_4395,0.0011,4.8,1.8,5.5,40.56,5.45,RM,1,,n,Na23,VC10,Be15,Ri17,,,186.4535971,33.546861
83,1,NGC_4507,0.0118,51.0,2.0,7.4,43.51,7.81,Vdisp,1,,Y,To10,Mt04,K22B,Ri17,,,188.9026412,-39.909364
84,1,NGC_4593,0.0090,37.2,1.0,35.7,42.91,6.91,RM,11,,n,La14,La14,Be15,Ri17,,,189.9143480,-5.344176
85,1,NGC_5506,0.0062,26.4,1.9,92.7,43.08,7.24,Vdisp,1,,Y,Bl05,Bl05,K22B,Ri17,,,213.3119838,-3.207655
86,1,NGC_5548,0.0170,73.8,1.5,19.1,43.13,7.69,RM,19,,n,La14,La14,Be15,Ri17,,,214.4980835,25.136834
87,1,NGC_6240,0.0245,106.9,2.0,2.3,43.86,8.53,Vdisp,2,(*),Y,Mi19,Mi19,En10,Ya21,,,253.2454000,2.400900
88,1,NGC_6860,0.0149,64.5,1.5,23.3,43.11,7.71,Vdisp,2,,n,Wi10,Wi10,K22B,Ri17,,,302.1953608,-61.099939
89,1,NGC_7469,0.0160,69.4,1.2,25.4,43.17,6.96,RM,13,,n,La14,La14,Be15,Ri17,,,345.8151000,8.873900
90,1,NGC_7582,0.0053,22.5,2.0,4.0,41.74,7.08,Vdisp,1,,Y,To10,Bi09,K22B,Rv15,,,349.5983000,-42.370400
91,1,PDS_456,0.1840,893.2,1(QSO),7.0,44.90,8.23,VLTI,28,,Y,Na15,Re09,GR24,Bi09,,,262.0824556,-14.265515
92,1,PG_0804+761,0.1000,460.3,1.0,10.8,44.45,8.73,RM,1,,Y,Ma23,VC10,Be15,Ri17,,,122.7444340,76.045125
93,1,PG_0844+349,0.0640,287.4,1.0,4.8,43.69,7.86,RM,1,(*),Y,Po03,VC10,Be15,Bi09,,,131.9268690,34.751245
94,1,PG_0947+396,0.2055,1010.3,1.0,1.7,44.33,8.21,RM,1,,Y,Ma23,VC10,Wo24,Bi09,,,147.7015846,39.447352
95,1,PG_1114+445,0.1440,682.1,1.0,2.2,44.09,8.59,Hb,11,,Y,Ma23,VC10,Bi09,Bi09,,,169.2766621,44.225923
96,1,PG_1126-041,0.0600,268.7,1.0,1.2,43.25,8.10,Vdisp,8,,Y,Gi11,VC10,Gi11,Gi11,,,172.3197035,-4.402013
97,1,PG_1202+281,0.1650,791.8,1.2,5.2,44.59,8.06,RM,1,(*),Y,Ma23,VC10,Wo24,Ri17,,,181.1754572,27.903297
98,1,PG_1211+143,0.0809,367.6,NLS1,3.0,43.73,8.16,RM,17,,Y,To10,Ni09,Pe04,Bi09,,,183.5736411,14.053662
99,1,PG_1402+261,0.1640,786.5,NLS1,1.7,44.13,7.53,RM,1,,Y,Re04,Re04,Hu21,Bi09,,,211.3175744,25.926144
100,1,PG_1404+226,0.0980,450.5,NLS1,0.1,42.48,6.83,RM,1,,n,Da05,Da05,Hu21,Bi09,,,211.5912087,22.396254
101,1,PG_1448+273,0.0645,289.7,NLS1,1.9,43.31,7.00,RM,6,,Y,Ko20,Ko20,Hu21,Bi09,,,222.7865200,27.157490
102,1,PKS_0405-12,0.5740,3345.6,1.2,4.3,44.37,9.47,others,1,(*),n,Me19,Me19,Wo02,Me19,,,61.9517958,-12.193517
103,1,PKS_0921-213,0.0530,236.1,1.0,5.6,43.57,8.40,Hb,1,(*),n,Me19,Me19,K22A,Ri17,,,140.9120217,-21.596425
104,1,PKS_1549-79,0.1522,724.6,NLS1,5.7,44.72,8.43,Vdisp,2,,Y,To14,Ho06,K22B,Ri17,,,239.2452908,-79.234523
105,1,PKS_2135-14,0.2000,980.1,1.5,5.4,44.78,9.10,Hb,1,(*),n,Me19,Me19,K22A,Ri17,,,324.4383166,-14.548804
106,1,SWIFT_J2127.4+5654,0.0147,63.7,NLS1,23.5,43.09,7.15,Hb,1,,Y,Sa13,Sa13,K22A,Ri17,,,321.9391423,56.943032
107,1,Ton_28,0.3290,1727.8,1.0,0.5,44.23,7.57,RM,1,,Y,Na19,VC10,Be15,Na19,,,151.0108759,28.926480
108,1,Ton_S180,0.0620,278.0,NLS1,4.7,43.65,7.06,RM,1,,n,Ma20,Ma20,Bi09,Bi09,,,14.3341837,-22.382382
109,1,WKK_4438,0.0160,69.4,NLS1,9.2,42.74,6.30,Hb,1,,Y,Ji18,Ji18,Ji18,Ri17,,,223.8225420,-51.570833
110,2,APM_08279+5255,3.91,34896,QSO,0.4,46.19,9.87,RM,12,,Y,Ch21,Ch21,Be15,Ch21,,,127.9237951,52.754894
111,2,CXOCDFS_J0332-2747,2.579,21180,QSO,0.01,44.66,9.41,Ms,1,,Y?,Wn05,Wn05,RC,To06,,,53.2493749,-27.796772
112,2,H_1413+117,2.56,20992,QSO,0.04,43.87,8.60,CIV,2,,Y?,Ch07,Ch07,OD15,Ru21,,,213.9427080,11.495389
113,2,HS_0810+2554,1.51,11000,QSO,0.4,43.73,8.60,Hb,5,,Y,Ch21,Ch21,Ch21,Ch21,,,123.3802918,25.750855
114,2,HS_1700+6416,2.735,22740,QSO,0.1,45.34,10.20,CIV,4,,Y,Ch21,Ch21,Ch21,Ch21,,,255.2525809,64.202533
115,2,MG_J0414+0534,2.64,21789,QSO,0.3,44.49,9.00,Hb,1,,Y,Ch21,Ch21,Ch21,Ch21,,,63.6573640,5.578425
116,2,PG_1115+080,1.72,12914,QSO,0.4,44.15,8.80,Hb,2,,Y,Ch21,Ch21,Ch21,Ch21,,,169.5706280,7.766176
117,2,PG_1247+268,2.048,15997,QSO,0.3,45.91,9.80,CIV,1,(*),Y?,La16,La16,Sh11,Bi09,,,192.5238112,26.518777
118,2,PID352,1.6,11814,QSO,0.03,45.43,8.70,Ms,1,,Y,Ch21,Ch21,Vi15,Ch21,,,53.1769167,-27.637694
119,2,Q_2237+0305,1.695,12683,QSO,0.2,44.12,9.10,Hb,2,,Y,Ch21,Ch21,Ch21,Ch21,,,340.1259750,3.358508
120,2,SDSS_J0904+1512,1.826,13899,QSO,0.1,44.23,9.30,CIV,1,,Y,Ch21,Ch21,Ch21,Ch21,,,136.0175020,15.215081
121,2,SDSS_J0921+2854,1.41,10107,QSO,0.7,45.21,8.90,CIV,2,,Y,Ch21,Ch21,Ch21,Ch21,,,140.3144920,28.912313
122,2,SDSS_J1029+2623,2.197,17430,QSO,0.2,44.04,8.80,CIV,1,,Y,Ch21,Ch21,Ch21,Ch21,,,157.3081122,26.388320
123,2,SDSS_J1128+2402,1.608,11886,QSO,0.1,44.32,8.70,CIV,1,,Y,Ch21,Ch21,Ch21,Ch21,,,172.0770680,24.038193
124,2,SDSS_J1353+1138,1.627,12060,QSO,0.1,44.70,9.40,CIV,1,,Y,Ch21,Ch21,Ch21,Ch21,,,208.2764480,11.634643
125,2,SDSS_J1442+4055,2.593,21320,QSO,0.3,44.75,9.70,CIV,1,,Y,Ch21,Ch21,Ch21,Ch21,,,220.7282560,40.926536
126,2,SDSS_J1529+1038,1.984,15388,QSO,0.03,44.04,8.90,CIV,1,,Y,Ch21,Ch21,Ch21,Ch21,,,232.4121183,10.634395
127,3,MCG-02-14-009,0.0285,124.7,1.0,4.2,42.90,7.13,Xvar,1,,Y?,Ka16,Ka16,Po12,Ri17,,,79.0882440,-10.561505
128,3,NGC_7213,0.0058,22.0,1.5,11.8,41.95,7.13,Hb,1,,Y?,La14,La14,K22A,Ri17,,,332.3175419,-47.166699
129,3,NGC_7314,0.0048,16.8,1.9,38.4,42.24,6.30,Vdisp,1,,Y?,Zo13,Zo13,K22B,Ri17,,,338.9424939,-26.050435
130,3,PG_1244+026,0.0481,213.5,NLS1,1.9,43.07,6.52,Hb,1,,Y?,SIM,Al14,Bi09,Bi09,,,191.6468866,2.369106
131,3,PKS_0558-504,0.1370,646.0,NLS1,13.6,44.93,7.62,Hb,1,,Y?,Gh16,Gh16,K22A,Ri17,,,89.9474653,-50.447785
132,3,RE_J1034+396,0.0420,185.6,NLS1,0.6,42.53,6.81,Hb,1,,Y?,Jn20,Jn20,Bi09,Bi09,,,158.6608262,39.641163

==> Yamada24b_tableB3.csv <==
id,ID,Object,Start date,Inst1,Inst2,Inst3,Fe-K,l_logNH,logNH,logNH_p,logNH_n,l_logVout,logVout,logVout_p,logVout_n,l_logXi,logXi,logXi_p,logXi_n,f_logXi,logLion,Type,Model
1,1a,1E_0754.6+3928,2006-04-18,P,,,Y,,23.11,0.25,0.41,,4.84,0.04,0.04,,3.40,0.30,0.30,,44.11,UFO,XSTAR
2,1b,1E_0754.6+3928,2006-04-18,P,,,Y,,23.41,0.27,0.51,,3.71,0.09,0.12,,3.40,0.10,0.10,,44.11,WA,XSTAR
3,1c,1E_0754.6+3928,2006-04-18,P,,,n,,22.85,0.06,0.07,<,3.18,(lim),(lim),,2.00,0.05,0.05,,44.11,WA,XSTAR
4,1d,1E_0754.6+3928,2006-10-22,P,,,n,,22.60,0.05,0.06,<,3.04,(lim),(lim),,1.50,0.07,0.07,,44.11,WA,XSTAR
5,2a,1ES_1927+654,2011-04-16to2011-05-20,P,Su,,n,,23.82,0.09,0.05,,4.90,0.01,0.01,,3.03,0.11,0.16,,(non),UFO,zxipcf
6,2b,1ES_1927+654,2011-04-16to2011-05-20,P,Su,,n,,22.52,0.24,0.15,,4.90,0.01,0.01,,-0.30,0.01,0.01,,(non),LIP,zxipcf
7,3a,1H_0323+342,2015-08-23,R,P,M,n,,20.86,0.07,0.08,,2.94,0.09,0.11,,0.15,0.20,0.20,,(non),WA,xabs
8,3b,1H_0323+342,2015-08-23,R,P,M,n,,20.95,0.14,0.20,,2.92,0.13,0.18,,2.17,0.03,0.03,,(non),WA,xabs
9,4a,1H_0419-577,2002-09-25,P,,,Y,<,23.61,(lim),(lim),,4.37,0.06,0.07,,3.69,0.87,0.87,,44.60,UFO,XSTAR
10,5a,1H_0707-495,2000-10-21to2019-10-11,R,P,,Y,,22.26,0.16,0.26,,4.73,0.02,0.03,,3.93,0.08,0.10,,44.15,UFO,xabs
11,5b,1H_0707-495,2000-10-21to2019-10-11,R,P,,Y,,22.90,0.04,0.28,,4.65,0.02,0.02,,4.59,0.02,0.18,,44.15,UFO,xabs
12,5c,1H_0707-495,2000-10-21to2019-10-11,R,P,,Y,,22.78,0.18,0.18,,4.66,0.02,0.02,,4.32,0.13,0.13,,44.15,UFO,xabs
13,5d,1H_0707-495,2000-10-21to2019-10-11,R,P,,Y,,23.00,0.23,0.15,,4.66,0.03,0.02,,4.52,0.12,0.13,,44.15,UFO,xabs
14,5e,1H_0707-495,2000-10-21to2019-10-11,R,P,,Y,,23.08,0.20,0.38,,4.64,0.02,0.02,,4.90,0.28,0.28,,44.15,UFO,xabs
15,5f,1H_0707-495,2000-10-21to2019-10-11,R,P,,Y,,23.08,0.15,0.23,,4.61,0.03,0.04,,4.87,0.30,0.25,,44.15,UFO,xabs
16,5g,1H_0707-495,2000-10-21to2019-10-11,R,P,,Y,<,23.70,(lim),(lim),,4.62,0.05,0.05,,5.70,0.49,0.44,,44.15,UFO,xabs
17,5h,1H_0707-495,2008-01-29to2008-02-04,R,P,,Y,,23.18,0.19,0.18,,4.56,0.03,0.04,,4.86,0.20,0.13,,44.15,UFO,xabs
18,5i,1H_0707-495,2008-01-29to2008-02-04,R,P,,n,,20.66,0.06,0.08,,4.35,0.03,0.02,,1.46,0.06,0.09,,44.15,LIP,xabs
19,6a,1H_1934-063,2015-10-01,R,,,n,,20.30,0.10,0.10,<,2.12,(lim),(lim),,1.68,0.12,0.20,,43.24,WA,XSTAR
20,6b,1H_1934-063,2015-10-01,R,,,n,,19.82,0.21,0.17,,4.35,0.01,0.01,,1.60,0.10,0.10,,43.24,LIP,XSTAR
21,7a,2MASSI_J0918486+211717,2003-04-24,P,,,Y,,(non),(non),(non),sim,4.65,(sim),(sim),,(non),(non),(non),,(non),UFO,gaussian
22,8a,2MASS_J1051+3539,2020-05-26,P,M,,Y,,22.78,0.67,0.33,,4.85,0.02,0.02,,4.10,0.35,0.38,,(non),UFO,XSTAR
23,9a,2MASS_J1653+2349,2020-02-11,P,M,,Y,,23.76,0.39,0.15,,4.52,0.06,0.03,,4.76,0.59,0.42,,(non),UFO,XSTAR
24,10a,3C_105,2008-02-05,Su,,,Y,>,22.30,(lim),(lim),,4.83,0.06,0.07,,3.81,1.30,1.30,,(non),UFO,XSTAR
25,11a,3C_111,2008-08-22,Su,,,Y,,23.18,0.19,0.24,,4.07,0.05,0.06,,4.63,0.22,0.18,,44.70,UFO,XSTAR
26,11b,3C_111,2010-09-02,Su,,,Y,,22.43,0.20,0.31,,4.50,0.03,0.03,,4.13,0.27,0.14,,44.70,UFO,XSTAR
27,11c,3C_111,2010-09-09,Su,,,Y,,22.89,0.14,0.21,,4.50,0.02,0.03,,4.32,0.12,0.12,,(non),UFO,XSTAR
28,12a,3C_120,2006-02-16to2006-03-02,Su,,,Y,,22.04,0.16,0.20,,4.36,0.02,0.02,,3.80,0.20,0.20,,(non),UFO,XSTAR
29,12b,3C_120,2012-02-09,Su,,,Y,>,22.30,(lim),(lim),,4.68,0.02,0.02,,4.91,1.03,1.03,,(non),UFO,XSTAR
30,12c,3C_120,2013-02-08,R,P,M,n,,21.15,0.13,0.19,,3.33,0.10,0.14,,2.65,0.07,0.07,,(non),WA,xabs
31,12d,3C_120,2014-12-19to2015-01-27,H,,,Y,,21.52,0.34,0.67,,4.31,0.02,0.02,,3.48,0.28,0.16,,(non),UFO,XSTAR
32,13a,3C_273,2000-06-17,R,P,M,n,,19.85,0.15,0.24,,3.56,0.03,0.03,,1.90,0.13,0.13,,(non),WA,xabs
33,14a,3C_382,2005-11-[27-30],H,,,n,,21.11,0.08,0.09,,2.92,0.03,0.03,,2.45,0.06,0.07,,(non),WA,XSTAR
34,14b,3C_382,2008-04-28,R,,,n,,22.50,0.13,0.12,,3.08,0.06,0.08,,2.69,0.05,0.03,,45.48,WA,XSTAR
35,14c,3C_382,2016-08-29,R,P,M,n,,20.85,0.17,0.28,,3.13,0.16,0.26,,2.44,0.10,0.10,,(non),WA,xabs
36,14d,3C_382,2016-[08-29to10-17],R,,,n,,21.72,0.04,0.02,,3.38,0.05,0.06,,3.07,0.09,0.09,,45.17,WA,CLOUDY
37,14e,3C_382,2016-[08-29to10-17],R,,,n,,21.50,0.10,0.10,<,2.78,(lim),(lim),,2.10,0.10,0.10,,45.17,WA,CLOUDY
38,15a,3C_390.3,2004-10-17,R,P,M,n,,20.57,0.10,0.14,,3.19,0.07,0.08,,1.63,0.18,0.18,,(non),WA,xabs
39,15b,3C_390.3,2004-10-17,R,P,M,n,,21.04,0.24,0.59,<,2.34,(lim),(lim),,2.77,0.10,0.10,,(non),WA,xabs
40,15c,3C_390.3,2006-12-14,Su,,,Y,>,22.48,(lim),(lim),,4.64,0.01,0.01,,5.60,0.20,0.80,,(non),UFO,XSTAR
41,15d,3C_390.3,2014-06-15to2014-07-12,H,,,n,,20.70,0.20,0.20,<,2.18,(lim),(lim),,2.30,0.80,0.80,,(non),WA,warmabs
42,16a,3C_445,2007-05-25,Su,,,Y,>,23.36,(lim),(lim),,3.60,0.06,0.06,,4.95,0.05,0.60,,(non),WA,XSTAR
43,16b,3C_445,2009-09-25,L,,,n,,23.27,0.01,0.01,,4.01,0.02,0.03,,1.42,0.20,0.12,,(non),LIP,XSTAR
44,17a,3C_59,2004-07-30,R,P,M,n,,21.60,0.03,0.04,,3.55,0.03,0.03,,1.20,0.08,0.08,,(non),WA,xabs
45,17b,3C_59,2004-07-30,R,P,M,n,,21.91,0.07,0.08,,3.00,0.08,0.10,,2.42,0.05,0.05,,(non),WA,xabs
46,18a,4C_+31.63,2008-12-01,R,P,M,n,,21.04,0.16,0.26,,2.98,0.13,0.18,,0.00,0.33,0.33,,(non),WA,xabs
47,19a,4C_+34.47,2001-02-13,R,P,M,n,,21.49,0.20,0.38,,3.18,0.09,0.12,,2.12,0.08,0.08,,(non),WA,xabs
48,20a,4C_+74.26,2003-10-[06-08],H,,,n,,21.49,0.06,0.08,,3.56,0.01,0.01,,2.57,0.10,0.10,,(non),WA,xabs
49,20b,4C_+74.26,2004-02-06,P,,,Y,>,22.60,(lim),(lim),,4.13,0.07,0.09,,4.62,0.25,0.25,,(non),UFO,XSTAR
50,20c,4C_+74.26,2004-02-06,R,P,M,n,,21.83,0.08,0.09,,3.48,0.10,0.14,,2.46,0.07,0.07,,(non),WA,xabs
51,20d,4C_+74.26,2004-02-06,R,P,M,n,,21.56,0.06,0.06,,3.17,0.04,0.05,,1.69,0.07,0.07,,(non),WA,xabs
52,20e,4C_+74.26,2007-10-28,Su,,,Y,>,21.79,(lim),(lim),,4.74,0.06,0.07,,4.06,0.45,0.45,,47.00,UFO,XSTAR
53,21a,Ark_120,2003-08-24,P,,,Y,>,21.85,(lim),(lim),,4.93,0.05,0.06,,4.55,2.12,2.12,,44.50,UFO,XSTAR
54,22a,Ark_564,2000-06-17,H,,,n,<,20.30,(lim),(lim),<,2.28,(lim),(lim),<,0.40,(lim),(lim),,44.66,WA,XSTAR
55,22b,Ark_564,2000-06-17,H,,,n,,20.30,0.40,0.30,<,2.19,(lim),(lim),,2.60,0.20,0.20,,44.66,WA,XSTAR
56,22c,Ark_564,2000-06-17to2005-01-05,R,,,n,,20.38,0.06,0.07,<,2.11,(lim),(lim),,0.87,0.06,0.14,,45.24,WA,xabs
57,22d,Ark_564,2000-06-17to2005-01-05,R,,,n,,20.78,0.06,0.07,<,2.04,(lim),(lim),,2.56,0.04,0.04,,45.24,WA,xabs
58,22e,Ark_564,2005-01-05,P,,,Y,>,23.00,(lim),(lim),sim,4.71,(sim),(sim),,(non),(non),(non),,(non),UFO,gaussian
59,22f,Ark_564,2005-01-05,R,P,,n,,20.31,0.21,0.21,,2.84,0.05,0.11,,-0.20,0.21,0.12,,44.95,WA,CLOUDY
60,22g,Ark_564,2008-08-26to2008-09-07,H,,,n,,19.80,0.30,0.30,,4.51,0.01,0.01,,1.15,0.63,0.63,(*),(non),LIP,PHASE
61,22h,Ark_564,2008-08-26to2008-09-07,H,,,n,,20.00,0.50,0.50,,4.50,0.01,0.01,,0.55,0.35,0.35,(*),(non),LIP,PHASE
62,22i,Ark_564,2008-08-26to2008-09-07,H,,,n,,20.00,0.28,0.28,,2.16,0.24,0.57,,0.71,0.36,0.36,(*),(non),WA,PHASE
63,22j,Ark_564,2008-08-26to2008-09-07,H,,,n,,20.89,0.05,0.05,,1.89,0.12,0.17,,2.14,0.07,0.07,(*),(non),WA,PHASE
64,22k,Ark_564,2015-05-[22-25],F,Su,,Y,,24.15,0.18,0.24,,5.03,0.02,0.02,,3.70,0.10,0.10,,(non),UFO,XSTAR
65,23a,CBS_126,2010-10-18,Su,,,Y,>,23.73,(lim),(lim),,3.56,0.18,0.30,,4.77,0.26,0.17,,44.20,WA,XSTAR
66,24a,Centaurus_A,2009-07-20,Su,,,Y,,22.62,0.04,0.04,<,3.08,(lim),(lim),,4.33,0.03,0.03,,(non),WA,XSTAR
67,24b,Centaurus_A,2009-08-05,Su,,,Y,,22.61,0.09,0.11,<,3.18,(lim),(lim),,4.39,0.06,0.06,,(non),WA,XSTAR
68,24c,Centaurus_A,2009-08-14,Su,,,Y,,22.60,0.11,0.14,<,2.95,(lim),(lim),,4.31,0.10,0.10,,(non),WA,XSTAR
69,25a,ESO_075-41,2003-10-19,R,P,M,n,,20.85,0.09,0.11,<,2.71,(lim),(lim),,0.03,0.18,0.18,,(non),WA,xabs
70,26a,ESO_103-35,2008-10-22,Su,,,Y,>,21.90,(lim),(lim),,4.23,0.16,0.26,,4.36,1.19,1.19,,43.88,UFO,XSTAR
71,27a,ESO_113-10,2005-11-10,R,,,n,,22.20,0.21,0.43,,3.04,0.10,0.14,,3.20,0.10,0.10,,(non),WA,xabs
72,27b,ESO_113-10,2005-11-10,R,,,n,,21.70,0.15,0.22,,2.85,0.06,0.07,,2.30,0.10,0.10,,(non),WA,xabs
73,28a,ESO_323-77,2006-02-07,P,M,,Y,,22.28,0.08,0.07,,3.51,0.07,0.03,,3.89,0.06,0.06,(*),(non),WA,PHASE
74,28b,ESO_323-77,2006-02-07,P,M,,Y,,23.11,0.21,0.16,,3.23,0.13,0.12,,5.01,0.19,0.15,(*),(non),WA,PHASE
75,28c,ESO_323-77,2010-04-[14-24],H,,,Y,,23.70,0.30,0.30,,3.08,0.07,0.08,,3.85,0.30,0.30,(*),(non),WA,PHASE
76,28d,ESO_323-77,2010-04-[14-24],H,,,n,,22.40,0.09,0.09,,3.26,0.07,0.08,,2.25,0.10,0.10,(*),(non),WA,PHASE
77,28e,ESO_323-77,2010-04-[14-24],H,,,n,,22.70,0.05,0.05,,3.16,0.07,0.08,,1.31,0.05,0.05,(*),(non),WA,PHASE
78,28f,ESO_323-77,2013-01-17,P,,,Y,,23.60,0.40,0.40,,3.61,0.15,0.23,,3.75,0.30,0.30,(*),(non),WA,PHASE
79,28g,ESO_323-77,2013-01-17,P,,,n,,23.80,0.10,0.10,sim,3.15,(sim),(sim),,1.95,0.20,0.20,(*),(non),WA,PHASE
80,28h,ESO_323-77,2013-01-17,P,,,n,,22.90,0.20,0.20,sim,3.15,(sim),(sim),<,1.45,(lim),(lim),(*),(non),WA,PHASE
81,29a,ESO_33-2,2020-06-09,P,M,F,Y,,22.71,0.18,0.14,,3.73,0.05,0.06,,3.45,0.05,0.05,,(non),WA,XSTAR
82,30a,GRS_1734-292,2009-02-26,P,,,Y,,(non),(non),(non),sim,3.98,(sim),(sim),,(non),(non),(non),,(non),WA,gaussian
83,31a,I_Zw_1,2002-06-22,P,,,Y,,23.68,0.17,0.23,,4.94,0.04,0.05,sim,4.90,(sim),(sim),,(non),UFO,XSTAR
84,31b,I_Zw_1,2005-07-18,P,,,Y,>,22.60,(lim),(lim),,4.85,0.02,0.02,>,4.00,(lim),(lim),,44.52,UFO,zxipcf
85,31c,I_Zw_1,2015-01-[19-21],P,,,Y,,22.70,0.58,0.85,,4.90,0.10,0.12,,3.60,0.70,1.00,,44.52,UFO,zxipcf
86,32a,IC_4329A,2001-08-26,H,,,n,,21.36,0.04,0.06,<,2.19,(lim),(lim),,0.20,0.10,0.10,,44.54,WA,XSTAR
87,32b,IC_4329A,2001-08-26,H,,,n,,21.15,0.08,0.10,<,2.08,(lim),(lim),,2.20,0.10,0.10,,44.54,WA,XSTAR
88,32c,IC_4329A,2003-08-06,P,,,Y,>,22.30,(lim),(lim),,4.47,0.03,0.03,,5.34,1.55,1.55,,44.10,UFO,XSTAR
89,32d,IC_4329A,2003-08-06,R,P,,n,,20.96,0.21,0.31,,3.01,0.05,0.07,,-0.58,0.22,0.11,,45.25,WA,CLOUDY
90,32e,IC_4329A,2003-08-06,R,P,,n,,21.27,0.22,0.32,,3.00,0.01,0.06,,3.33,0.07,0.03,,45.25,WA,CLOUDY
91,32f,IC_4329A,2003-08-06,R,P,,n,,20.54,0.05,0.08,,2.82,0.07,0.09,,1.87,0.22,0.21,,45.25,WA,CLOUDY
92,33a,IC_5063,2009-04-24,Su,,,Y,,23.08,0.30,0.30,,4.97,0.01,0.01,,2.70,0.20,0.30,,43.39,UFO,zxipcf
93,34a,III_Zw_2,2000-07-03,R,P,M,n,,20.85,0.29,1.24,,3.25,0.21,0.42,,2.07,0.21,0.21,,(non),WA,xabs
94,35a,IRAS_F00183-7111,2015-12-21to2016-04-26,F,,,Y,,24.00,0.10,0.20,,4.73,0.02,0.05,,3.00,0.10,0.20,,(non),UFO,warmabs
95,36a,IRAS_00521-7054,2017-09-30to2017-11-17,P,M,F,Y,,22.45,0.21,0.22,,5.08,0.01,0.01,,4.70,0.10,0.10,,(non),UFO,XSTAR
96,37a,IRAS_04416+1215,2020-02-17,P,F,,Y,,22.45,0.15,0.05,,4.59,0.09,0.11,,2.68,0.08,0.07,,43.58,UFO,XSTAR
97,37b,IRAS_04416+1215,2020-02-17,P,F,,Y,,22.34,0.18,0.17,,3.87,0.12,0.17,,2.41,0.13,0.31,,43.58,WA,XSTAR
98,37c,IRAS_04416+1215,2020-02-17,P,F,,n,,21.90,0.05,0.06,,4.32,0.06,0.07,,0.13,0.03,0.05,,43.58,LIP,XSTAR
99,38a,IRAS_05054+1718(W),2012-07-23,F,,,Y,,23.04,0.19,0.34,,4.84,0.04,0.04,,3.40,0.50,0.50,,(non),UFO,XSTAR
100,38b,IRAS_05054+1718(W),2014-10-15to2014-11-11,Sw,,,Y,,23.11,0.36,0.51,,4.56,0.15,0.08,,3.40,0.50,0.50,,(non),UFO,XSTAR
101,39a,IRAS_05078+1626,2007-08-21,R,P,,n,,21.16,0.12,0.15,,2.95,0.01,0.48,,-0.47,0.21,0.21,,43.86,WA,CLOUDY
102,40a,IRAS_05189-2524,2016-09-06,P,M,,Y,,23.43,0.27,0.27,,4.52,0.04,0.04,,4.00,0.70,0.10,,43.91,UFO,XSTAR
103,41a,IRAS_09149-6206,2018-07-[24-25],P,M,F,Y,,22.89,0.13,0.09,,3.95,0.05,0.05,,3.46,0.04,0.04,,(non),WA,XSTAR
104,41b,IRAS_09149-6206,2018-07-[24-25],P,M,F,n,,22.79,0.01,0.03,,3.86,0.02,0.02,,2.00,0.01,0.02,,(non),WA,XSTAR
105,41c,IRAS_09149-6206,2018-07-[24-25],P,M,F,n,,22.00,0.04,0.04,,3.62,0.03,0.04,,1.12,0.05,0.05,,(non),WA,XSTAR
106,41d,IRAS_09149-6206,2018-08-31,F,Sw,,Y,,22.89,0.13,0.09,,3.48,0.22,0.48,,3.46,0.04,0.04,,(non),WA,XSTAR
107,41e,IRAS_09149-6206,2018-08-31,F,Sw,,n,,22.30,0.34,0.46,,3.86,0.02,0.02,,2.00,0.01,0.02,,(non),WA,XSTAR
108,41f,IRAS_09149-6206,2018-08-31,F,Sw,,n,,22.40,0.09,0.25,,3.62,0.03,0.04,,1.12,0.05,0.05,,(non),WA,XSTAR
109,42a,IRAS_11119+3257,2013-05-13,Su,,,Y,,24.81,0.08,0.17,,4.88,0.03,0.03,,4.11,0.15,0.07,,45.50,UFO,XSTAR
110,42b,IRAS_11119+3257,2015-05-12,F,,,Y,,24.51,0.25,0.66,,4.88,0.14,0.63,,4.00,2.00,0.50,,45.50,UFO,XSTAR
111,43a,IRAS_13197-1627,2005-01-24,P,M,,Y,,23.23,0.22,0.19,,3.76,0.08,0.13,,3.44,0.06,0.06,,(non),WA,XSTAR
112,43b,IRAS_13197-1627,2008-01-24,P,M,,Y,,23.59,0.12,0.14,,3.85,0.04,0.04,,3.44,0.06,0.06,,(non),WA,XSTAR
113,43c,IRAS_13197-1627,2009-07-01,Su,,,Y,,23.75,0.17,0.19,,3.72,0.07,0.07,,3.44,0.06,0.06,,(non),WA,XSTAR
114,43d,IRAS_13197-1627,2013-01-04,Su,,,Y,,22.95,0.30,0.26,,3.88,0.12,0.11,,3.44,0.06,0.06,,(non),WA,XSTAR
115,43e,IRAS_13197-1627,2016-01-17,P,M,F,Y,,23.26,0.11,0.14,,3.66,0.06,0.07,,3.44,0.06,0.06,,(non),WA,XSTAR
116,44a,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,<,24.00,(lim),(lim),,4.94,0.07,0.08,,4.80,0.30,0.30,,(non),UFO,xabs
117,44b,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,<,24.20,(lim),(lim),,4.91,0.03,0.03,,4.50,0.20,0.20,,(non),UFO,xabs
118,44c,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,<,24.00,(lim),(lim),,4.89,0.03,0.03,,4.60,0.20,0.20,,(non),UFO,xabs
119,44d,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,,23.70,0.20,0.40,,4.88,0.02,0.02,,4.26,0.08,0.08,,(non),UFO,xabs
120,44e,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,,23.78,0.18,0.30,,4.87,0.02,0.02,,4.24,0.07,0.07,,(non),UFO,xabs
121,44f,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,,23.70,0.20,0.40,,4.87,0.03,0.04,,4.34,0.12,0.12,,(non),UFO,xabs
122,44g,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,,23.78,0.18,0.30,,4.87,0.02,0.02,,4.31,0.10,0.10,,(non),UFO,xabs
123,44h,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,,23.90,0.14,0.20,,4.85,0.01,0.01,,4.20,0.07,0.07,,(non),UFO,xabs
124,44i,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,,23.90,0.14,0.20,,4.85,0.01,0.01,,4.16,0.07,0.07,,(non),UFO,xabs
125,44j,IRAS_13224-3809,2002-01-19to2016-08-09,R,P,,Y,,23.90,0.10,0.12,,4.85,0.01,0.01,,4.20,0.07,0.07,,(non),UFO,xabs
126,45a,IRAS_13349+2438,2000-06-20to2006-12-19,R,P,M,Y,,23.70,0.30,0.40,,4.58,0.01,0.01,,4.27,0.12,0.25,,44.64,UFO,XSTAR
127,45b,IRAS_13349+2438,2000-06-20to2006-12-19,R,P,M,n,,21.61,0.07,0.03,,2.76,0.14,0.19,,2.27,0.05,0.03,,44.64,WA,XSTAR
128,45c,IRAS_13349+2438,2000-06-20to2006-12-19,R,P,M,n,,21.33,0.02,0.01,,2.72,0.09,0.09,,1.11,0.05,0.03,,44.64,WA,XSTAR
129,45d,IRAS_13349+2438,2004-02-[22-24],H,,,n,,21.00,0.05,0.03,,2.90,0.04,0.01,,1.67,0.15,0.12,,(non),WA,XSTAR
130,45e,IRAS_13349+2438,2004-02-[22-24],H,,,n,,21.51,0.07,0.08,,2.83,0.07,0.05,,3.38,0.10,0.07,,(non),WA,XSTAR
131,45f,IRAS_13349+2438,2004-02-[22-24],H,,,n,,21.38,0.09,0.09,,2.88,0.03,0.04,,3.00,0.00,0.07,,(non),WA,XSTAR
132,45g,IRAS_13349+2438,2004-02-[22-24],H,,,n,,20.15,0.13,0.15,,3.11,0.06,0.04,,-0.94,0.22,0.06,,(non),WA,XSTAR
133,45h,IRAS_13349+2438,2020-01-20to2020-02-03,P,F,,Y,<,25.20,(lim),(lim),,4.91,0.03,0.03,,4.70,0.30,0.30,,45.53,UFO,XSTAR
134,45i,IRAS_13349+2438,2020-01-20to2020-02-03,P,F,,Y,,23.70,1.30,0.40,,4.65,0.05,0.06,,4.10,0.50,0.50,,45.53,UFO,xabs
135,46a,IRAS_17020+4544,2004-08-30to2004-09-05,R,,,n,,20.40,0.30,0.30,,4.45,0.02,0.03,,-0.45,0.50,0.30,(*),(non),LIP,PHASE
136,46b,IRAS_17020+4544,2004-08-30to2004-09-05,R,,,n,,20.40,0.30,0.30,,4.45,0.02,0.03,,-0.45,0.50,0.30,(*),(non),LIP,PHASE
137,46c,IRAS_17020+4544,2004-08-30to2004-09-05,R,,,n,,21.27,0.25,0.31,,4.38,0.01,0.01,,1.45,0.08,0.12,(*),(non),LIP,PHASE
138,46d,IRAS_17020+4544,2004-08-30to2004-09-05,R,,,n,,21.27,0.25,0.31,,4.38,0.01,0.01,,1.45,0.08,0.12,(*),(non),LIP,PHASE
139,46e,IRAS_17020+4544,2004-08-30to2004-09-05,R,,,n,,20.88,0.05,0.05,,3.60,0.03,0.03,,-1.06,0.12,0.31,(*),(non),WA,PHASE
140,46f,IRAS_17020+4544,2014-01-[23-25],R,,,n,,20.10,0.10,0.15,,4.43,0.01,0.01,,-0.72,0.25,0.31,(*),(non),LIP,PHASE
141,46g,IRAS_17020+4544,2014-01-[23-25],R,,,n,,23.70,0.25,0.25,,4.43,0.01,0.01,,4.38,0.07,0.21,(*),(non),UFO,PHASE
142,46h,IRAS_17020+4544,2014-01-[23-25],R,,,n,,20.40,0.33,0.66,,4.38,0.01,0.01,,1.40,0.20,0.31,(*),(non),LIP,PHASE
143,46i,IRAS_17020+4544,2014-01-[23-25],R,,,n,,20.85,0.05,0.10,,4.38,0.01,0.01,,0.53,0.16,0.08,(*),(non),LIP,PHASE
144,46j,IRAS_17020+4544,2014-01-[23-25],R,,,n,,20.93,0.02,0.02,,3.36,0.05,0.06,,-0.72,0.03,0.03,(*),(non),WA,PHASE
145,47a,IRAS_18325-5926,2001-03-[05-06],P,,,Y,,23.15,0.18,0.19,,4.84,0.04,0.04,,3.30,0.20,0.20,,(non),UFO,XSTAR
146,47b,IRAS_18325-5926,2001-03-[05-06],P,,,Y,<,22.08,(lim),(lim),,4.84,0.04,0.04,,3.30,0.20,0.20,,(non),UFO,XSTAR
147,47c,IRAS_18325-5926,2001-03-[05-06],P,,,Y,,22.67,0.55,0.31,,4.76,0.02,0.02,,3.80,0.40,0.40,,(non),UFO,XSTAR
148,47d,IRAS_18325-5926,2001-03-[05-06],P,,,Y,,22.32,0.29,0.48,,4.71,0.05,0.05,,3.00,0.50,0.50,,(non),UFO,XSTAR
149,47e,IRAS_18325-5926,2001-03-[05-06],P,,,Y,,22.00,0.60,0.70,,4.38,0.14,0.20,,3.80,0.40,0.40,,(non),UFO,XSTAR
150,47f,IRAS_18325-5926,2002-03-[20-23],H,,,n,,21.19,0.17,0.12,,2.56,0.07,0.05,,2.01,0.06,0.10,,43.34,WA,XSTAR
151,48a,IRAS_23226-3843,2017-[05-02to11-14],P,F,,Y,,(non),(non),(non),sim,4.04,(sim),(sim),,(non),(non),(non),,(non),UFO,gaussian
152,48b,IRAS_23226-3843,2019-11-07,P,F,,Y,,(non),(non),(non),sim,4.56,(sim),(sim),,(non),(non),(non),,(non),UFO,gaussian
153,49a,LBQS_1338-0038,2020-02-01,P,M,,Y,,23.16,1.01,0.22,,4.66,0.06,0.06,,5.01,0.64,0.38,,(non),UFO,XSTAR
154,50a,MCG-01-24-12,2006-04-25to2013-05-22,P,M,F,Y,,23.11,0.54,0.41,,4.47,0.08,0.09,,3.20,0.40,0.40,,(non),UFO,XSTAR
155,51a,MCG-03-58-007,2010-06-03,Su,,,Y,,23.73,0.21,0.35,,4.78,0.04,0.05,,5.54,0.29,0.24,,(non),UFO,XSTAR
156,51b,MCG-03-58-007,2010-06-03,Su,,,Y,,23.89,0.18,0.17,,4.35,0.06,0.06,,5.54,0.29,0.24,,(non),UFO,XSTAR
157,51c,MCG-03-58-007,2015-12-06,P,F,,Y,,23.97,0.20,0.19,,5.02,0.02,0.03,,6.20,0.20,1.50,,(non),UFO,XSTAR
158,51d,MCG-03-58-007,2015-12-06,P,F,,Y,,23.97,0.20,0.19,,5.02,0.02,0.03,,6.20,0.20,1.50,,(non),UFO,XSTAR
159,51e,MCG-03-58-007,2015-12-06,P,F,,Y,,24.14,0.07,0.13,,4.59,0.06,0.07,,4.09,0.09,0.09,,(non),UFO,XSTAR
160,51f,MCG-03-58-007,2015-12-06,P,F,,Y,,23.28,0.20,0.20,,4.32,0.11,0.24,,5.50,1.20,1.10,,(non),UFO,XSTAR
161,51g,MCG-03-58-007,2016-09-[20-25],A,,,Y,<,23.18,(lim),(lim),,4.71,0.07,0.08,,5.00,0.10,0.20,,45.02,UFO,XSTAR
162,51h,MCG-03-58-007,2016-09-[20-25],A,,,Y,,23.56,0.22,0.38,,4.33,0.09,0.12,,5.00,0.10,0.20,,45.02,UFO,XSTAR
163,51i,MCG-03-58-007,2018-04-[15-25],Sw,,,Y,,23.85,0.26,0.38,,4.71,0.07,0.08,,5.00,0.10,0.20,,45.02,UFO,XSTAR
164,51j,MCG-03-58-007,2018-04-[15-25],Sw,,,Y,,23.57,0.30,0.61,,4.33,0.09,0.12,,5.00,0.10,0.20,,45.02,UFO,XSTAR
165,51k,MCG-03-58-007,2019-05-14,P,F,,Y,,23.91,0.06,0.05,,4.98,0.03,0.03,,5.32,0.11,0.08,,(non),UFO,XSTAR
166,51l,MCG-03-58-007,2019-05-14,P,F,,Y,,23.97,0.06,0.06,,4.64,0.04,0.05,,5.32,0.11,0.08,,(non),UFO,XSTAR
167,51m,MCG-03-58-007,2019-05-24,P,F,,Y,,23.91,0.06,0.05,,5.03,0.02,0.02,,5.02,0.09,0.09,,(non),UFO,XSTAR
168,51n,MCG-03-58-007,2019-05-24,P,F,,Y,,23.97,0.06,0.06,,4.66,0.03,0.04,,5.02,0.09,0.09,,(non),UFO,XSTAR
169,51o,MCG-03-58-007,2019-05-28,P,F,,Y,,23.91,0.06,0.05,,5.01,0.02,0.03,,5.10,0.09,0.08,,(non),UFO,XSTAR
170,51p,MCG-03-58-007,2019-05-28,P,F,,Y,,23.97,0.06,0.06,,4.65,0.03,0.03,,5.10,0.09,0.08,,(non),UFO,XSTAR
171,51q,MCG-03-58-007,2019-06-13,P,F,,Y,,23.91,0.06,0.05,,4.91,0.03,0.03,,5.19,0.09,0.08,,(non),UFO,XSTAR
172,51r,MCG-03-58-007,2019-06-13,P,F,,Y,,23.97,0.06,0.06,,4.33,0.06,0.06,,5.19,0.09,0.08,,(non),UFO,XSTAR
173,52a,MCG-5-23-16,2005-12-08,P,,,Y,,22.60,0.18,0.30,,4.54,0.03,0.03,,4.33,0.13,0.13,,43.50,UFO,XSTAR
174,52b,MCG-5-23-16,2022-05-21,P,,,Y,,(non),(non),(non),,4.48,0.04,0.05,,(non),(non),(non),,(non),UFO,gaussian
175,53a,MCG-6-30-15,2000-04-05,H,,,n,,22.48,0.48,0.48,,3.19,0.03,0.02,,3.70,0.10,0.30,,43.13,WA,XSTAR
176,53b,MCG-6-30-15,2000-07-11,R,,,n,sim,21.30,(sim),(sim),,3.28,0.03,0.03,,2.50,0.50,0.50,,(non),WA,XSTAR
177,53c,MCG-6-30-15,2000-07-11,R,,,n,sim,21.30,(sim),(sim),,2.18,0.27,0.88,,1.25,0.75,0.75,,(non),WA,XSTAR
178,53d,MCG-6-30-15,2001-08-02,R,P,,n,,21.17,0.05,0.05,,3.37,0.01,0.01,,2.53,0.03,0.05,,43.01,WA,CLOUDY
179,53e,MCG-6-30-15,2001-08-02,R,P,,n,,20.55,0.15,0.15,,2.94,0.01,0.08,,-0.36,0.05,0.05,,43.01,WA,CLOUDY
180,53f,MCG-6-30-15,2001-08-02,R,P,,n,,20.82,0.03,0.03,,2.65,0.03,0.10,,1.25,0.15,0.15,,43.01,WA,CLOUDY
181,53g,MCG-6-30-15,2004-05-[19-27],H,,,Y,,22.91,0.04,0.04,,3.28,0.03,0.04,,3.82,0.03,0.03,,43.09,WA,AMD
182,53h,MCG-6-30-15,2004-05-[19-27],H,,,n,,21.36,0.05,0.06,,2.00,0.18,0.30,,-0.50,1.00,1.00,,43.09,WA,AMD
183,53i,MCG-6-30-15,2004-05-[19-27],H,,,n,,21.48,0.05,0.06,,2.00,0.18,0.30,,2.50,1.00,1.00,,43.09,WA,AMD
184,53j,MCG-6-30-15,2005-08-17to2006-01-27,Su,,,Y,,22.16,0.08,0.08,,3.32,0.11,0.15,,3.64,0.05,0.06,,43.12,WA,XSTAR
185,54a,MR_2251-178,2002-05-18,R,P,,n,,20.96,0.41,0.03,,3.50,0.01,0.01,,1.60,0.03,0.02,,45.19,WA,CLOUDY
186,54b,MR_2251-178,2002-05-18,R,P,,n,,21.70,0.21,0.05,,3.49,0.14,0.03,,2.92,0.51,0.12,,45.19,WA,CLOUDY
187,54c,MR_2251-178,2002-09-11,H,,,Y,,(non),(non),(non),,4.10,0.08,0.09,,(non),(non),(non),,(non),UFO,XSTAR
188,54d,MR_2251-178,2002-09-11,H,,,Y,,21.36,0.32,0.41,,2.58,0.20,0.32,,2.90,0.40,0.30,,45.30,WA,XSTAR
189,54e,MR_2251-178,2002-09-11,H,,,n,,21.16,0.09,0.13,,2.46,0.18,0.32,,0.91,0.16,0.16,,45.30,WA,XSTAR
190,54f,MR_2251-178,2002-09-11,H,,,n,,21.08,0.24,0.38,,2.18,0.29,0.88,,2.03,0.23,0.13,,45.30,WA,XSTAR
191,54g,MR_2251-178,2009-05-07,Su,,,Y,,21.54,0.22,0.20,,4.61,0.02,0.03,,3.26,0.12,0.12,,45.18,UFO,XSTAR
192,54h,MR_2251-178,2011-09-26to2011-10-01,H,,,n,,21.32,0.04,0.05,,2.50,0.05,0.06,,1.15,0.05,0.05,,45.30,WA,XSTAR
193,54i,MR_2251-178,2011-09-26to2011-10-01,H,,,n,,21.18,0.08,0.18,,2.41,0.09,0.05,,2.14,0.10,0.11,,45.30,WA,XSTAR
194,54j,MR_2251-178,2011-11-[11-15],R,,,n,,21.33,0.01,0.01,,2.68,0.03,0.04,,1.27,0.02,0.02,,45.30,WA,XSTAR
195,54k,MR_2251-178,2011-11-[11-15],R,,,n,,21.18,0.05,0.06,,2.67,0.05,0.06,,2.04,0.04,0.07,,45.30,WA,XSTAR
196,55a,Mrk_1040(=NGC_931),2013-10-19to2014-03-03,H,,,n,<,21.90,(lim),(lim),,2.18,0.22,0.52,,-0.04,0.14,0.18,,44.27,WA,XSTAR
197,56a,Mrk_1044,2013-01-27,R,,,n,,23.20,0.33,0.16,,4.65,0.01,0.01,,4.05,0.20,0.20,(*),(non),UFO,PHASE
198,56b,Mrk_1044,2013-01-27,R,,,n,,21.20,0.31,0.20,,4.41,0.01,0.01,,3.55,0.20,0.20,(*),(non),UFO,PHASE
199,56c,Mrk_1044,2013-01-27,R,,,n,,20.30,0.16,0.16,,4.37,0.01,0.01,,-1.35,0.30,0.30,(*),(non),LIP,PHASE
200,56d,Mrk_1044,2013-01-27,R,,,n,,20.20,0.16,0.16,,4.37,0.01,0.01,,1.65,0.20,0.20,(*),(non),LIP,PHASE
201,56e,Mrk_1044,2018-08-03,R,,,n,,21.34,0.40,0.09,,4.70,0.02,0.02,,3.73,0.23,0.09,,43.59,UFO,xabs
202,56f,Mrk_1044,2018-08-05,R,,,n,,21.30,0.20,0.10,,4.61,0.06,0.04,,3.74,0.18,0.14,,43.59,UFO,xabs
203,56g,Mrk_1044,2018-08-07,R,,,n,,21.28,0.20,0.05,,4.60,0.03,0.03,,3.74,0.30,0.09,,43.59,UFO,xabs
204,56h,Mrk_1044,2019-08-03,R,,,n,,19.60,0.18,0.30,,4.37,0.01,0.01,,2.01,0.31,0.25,,43.59,UFO,xabs
205,57a,Mrk_1048(=NGC_985),2002-06-24,H,,,n,,21.81,0.36,0.36,,2.76,0.20,0.38,,3.09,0.16,0.16,(*),(non),WA,PHASE
206,57b,Mrk_1048(=NGC_985),2002-06-24,H,,,n,,21.39,0.31,0.31,<,2.70,(lim),(lim),,1.63,0.49,0.15,(*),(non),WA,PHASE
207,57c,Mrk_1048(=NGC_985),2003-07-15,R,,,n,,22.41,0.18,0.30,,3.83,0.03,0.04,,1.07,0.06,0.18,,44.67,WA,xabs
208,57d,Mrk_1048(=NGC_985),2003-07-15,R,,,n,,21.76,0.16,0.25,<,2.76,(lim),(lim),,1.82,0.08,0.08,,44.67,WA,xabs
209,57e,Mrk_1048(=NGC_985),2003-07-15,R,,,n,,22.30,0.38,0.40,<,2.69,(lim),(lim),,2.44,0.13,0.13,,44.67,WA,xabs
210,57f,Mrk_1048(=NGC_985),2013-08-10,R,,,n,,22.89,0.14,0.21,,4.06,0.17,0.27,,1.68,0.08,0.08,,44.67,LIP,xabs
211,57g,Mrk_1048(=NGC_985),2013-08-10,R,,,n,,22.11,0.09,0.11,,3.86,0.01,0.03,,2.01,0.08,0.08,,44.67,WA,xabs
212,57h,Mrk_1048(=NGC_985),2013-08-10,R,,,n,,22.36,0.49,0.52,<,3.08,(lim),(lim),,2.51,0.10,0.10,,44.67,WA,xabs
213,57i,Mrk_1048(=NGC_985),2013-08-10,R,,,n,,21.18,0.19,0.33,,2.96,0.10,0.60,,1.01,0.28,0.28,,44.67,WA,xabs
214,57j,Mrk_1048(=NGC_985),2015-01-13,R,,,n,,22.45,0.02,0.02,,3.81,0.03,0.03,,0.90,0.28,0.28,,44.67,WA,xabs
215,57k,Mrk_1048(=NGC_985),2015-01-13,R,,,n,,22.20,0.62,0.73,,3.71,0.01,0.01,,2.84,0.05,0.05,,44.67,WA,xabs
216,57l,Mrk_1048(=NGC_985),2015-01-13,R,,,n,,22.56,0.19,0.35,,2.85,0.06,0.07,,2.58,0.10,0.10,,44.67,WA,xabs
217,57m,Mrk_1048(=NGC_985),2015-01-13,R,,,n,,21.00,0.30,2.00,,2.75,0.08,0.10,,1.64,0.23,0.23,,44.67,WA,xabs
218,57n,Mrk_1048(=NGC_985),2015-01-13,R,,,n,,21.69,0.10,0.12,,2.56,0.08,0.09,,2.01,0.07,0.07,,44.67,WA,xabs
219,57o,Mrk_1048(=NGC_985),2015-01-25,R,,,n,<,22.41,(lim),(lim),,3.72,0.05,0.09,,0.92,0.69,0.97,,44.67,WA,xabs
220,57p,Mrk_1048(=NGC_985),2015-01-25,R,,,n,,22.36,0.43,0.66,,3.71,0.01,0.02,,2.93,0.05,0.05,,44.67,WA,xabs
221,57q,Mrk_1048(=NGC_985),2015-01-25,R,,,n,,23.00,0.30,2.00,,2.81,0.03,0.12,,2.93,0.03,0.03,,44.67,WA,xabs
222,57r,Mrk_1048(=NGC_985),2015-01-25,R,,,n,,21.00,0.18,0.30,,2.76,0.08,0.10,,1.49,0.15,0.15,,44.67,WA,xabs
223,57s,Mrk_1048(=NGC_985),2015-01-25,R,,,n,,21.76,0.05,0.06,,2.54,0.06,0.07,,2.04,0.03,0.03,,44.67,WA,xabs
224,58a,Mrk_205,2000-05-07,P,,,Y,>,23.16,(lim),(lim),,4.48,0.03,0.03,,4.92,0.92,0.92,,44.20,UFO,XSTAR
225,59a,Mrk_231,2011-04-27,Su,,,Y,,22.90,0.57,0.60,,4.85,0.02,0.02,,2.70,0.90,0.90,,42.75,UFO,zxipcf
226,59b,Mrk_231,2000-10-19to2013-05-09,A,F,,Y,,23.43,0.37,0.35,,4.30,0.06,0.05,,3.55,0.20,0.10,,43.00,UFO,zxipcf
227,59c,Mrk_231,2015-04-25to2015-05-28,P,,,Y,,23.90,0.40,0.43,,5.10,0.04,0.01,,3.40,0.50,0.30,,42.75,UFO,zxipcf
228,60a,Mrk_273,2006-07-07,Su,,,Y,,24.26,0.43,0.95,,4.90,0.02,0.02,,3.50,0.90,0.60,,43.20,UFO,zxipcf
229,61a,Mrk_279,2003-05-[10-20],L,,,n,,20.51,0.18,0.18,,2.75,0.16,0.16,,2.49,0.12,0.12,,44.10,WA,xabs
230,61b,Mrk_279,2003-05-[10-20],L,,,n,,20.09,0.13,0.13,,2.31,0.18,0.18,,0.47,0.12,0.12,,44.10,WA,xabs
231,61c,Mrk_279,2005-11-[15-19],R,,,n,,20.48,0.22,0.48,,2.60,0.21,0.43,,2.60,0.20,0.20,,(non),WA,xabs
232,61d,Mrk_279,2005-11-[15-19],R,,,n,,19.85,0.15,0.24,,2.48,0.26,0.78,,0.80,0.50,0.50,,(non),WA,xabs
233,61e,Mrk_279,2005-11-17,P,,,Y,<,23.02,(lim),(lim),<,3.58,(lim),(lim),,3.73,0.97,0.97,,44.10,WA,XSTAR
234,61f,Mrk_279,2009-05-14,Su,,,Y,,23.38,0.25,0.31,,4.82,0.01,0.01,,4.42,0.15,0.27,,43.40,UFO,XSTAR
235,62a,Mrk_290,2003-06-29,H,,,n,,21.69,0.04,0.05,,2.65,0.03,0.03,,2.43,0.02,0.02,,44.14,WA,XSTAR
236,62b,Mrk_290,2003-07-15,H,,,n,,21.68,0.10,0.14,,2.65,0.05,0.06,,2.41,0.07,0.07,,44.00,WA,XSTAR
237,62c,Mrk_290,2006-04-30to2006-05-06,R,,,n,,21.05,0.06,0.08,,3.10,0.05,0.06,,1.57,0.15,0.15,,43.86,WA,XSTAR
238,62d,Mrk_290,2006-04-30to2006-05-06,R,,,n,,21.50,0.05,0.27,,3.10,0.08,0.10,,2.50,0.31,0.08,,43.86,WA,XSTAR
239,62e,Mrk_290,2006-05-04,P,,,Y,<,23.82,(lim),(lim),,4.69,0.09,0.12,,3.91,1.92,1.92,,43.60,UFO,XSTAR
240,63a,Mrk_335,2009-06-11,R,P,,n,,22.79,0.20,0.15,,3.79,0.01,0.10,,3.31,0.21,0.21,,(non),WA,xabs
241,63b,Mrk_335,2009-06-11,R,P,,n,,21.56,0.04,0.03,,3.71,0.01,0.01,,2.15,0.05,0.03,,(non),WA,xabs
242,63c,Mrk_335,2009-06-11,R,P,,n,,21.46,0.31,0.27,,3.67,0.03,0.01,,1.82,0.10,0.12,,(non),WA,xabs
243,63d,Mrk_335,2009-06-13,R,,,n,,21.65,0.24,0.29,,3.74,0.02,0.02,,2.35,0.39,0.26,,(non),WA,xabs
244,63e,Mrk_335,2009-06-13,R,,,n,,21.43,0.22,0.42,,3.63,0.13,0.03,,1.92,0.08,0.18,,(non),WA,xabs
245,63f,Mrk_335,2009-06-13,R,,,n,,22.33,0.77,0.87,,3.60,0.04,0.03,,3.31,0.15,0.13,,(non),WA,xabs
246,63g,Mrk_335,2013-06-[11-14],Su,,,Y,,23.81,0.22,0.48,<,3.49,(lim),(lim),,3.13,0.11,0.11,,0,WA,zxipcf
247,63h,Mrk_335,2015-12-30,P,M,,Y,sim,23.00,(sim),(sim),,4.56,0.07,0.08,sim,4.00,(sim),(sim),,(non),UFO,XSTAR
248,63i,Mrk_335,2018-07-11,R,,,n,,20.51,0.36,0.30,,3.76,0.02,0.03,,1.45,0.10,0.20,,(non),WA,XSTAR
249,63j,Mrk_335,2019-01-08,R,,,n,,20.87,0.24,0.21,,3.76,0.02,0.03,,1.37,0.03,0.20,,(non),WA,XSTAR
250,64a,Mrk_509,2000-10-25,P,,,Y,>,22.78,(lim),(lim),,4.71,0.02,0.02,,5.06,0.95,0.95,,44.20,UFO,XSTAR
251,64b,Mrk_509,2001-04-13,H,,,n,<,20.30,(lim),(lim),<,2.38,(lim),(lim),,0.60,0.80,0.30,,44.72,WA,XSTAR
252,64c,Mrk_509,2001-04-13,H,,,n,,20.70,0.15,0.22,<,2.26,(lim),(lim),,2.30,0.20,0.10,,44.72,WA,XSTAR
253,64d,Mrk_509,2005-10-18,P,,,Y,>,22.78,(lim),(lim),,4.62,0.02,0.02,,5.02,1.61,1.61,,44.40,UFO,XSTAR
254,64e,Mrk_509,2005-10-18,R,P,,n,,20.80,0.15,0.14,,3.81,0.01,0.01,,3.24,0.05,0.21,,45.67,WA,CLOUDY
255,64f,Mrk_509,2006-04-25,P,,,Y,>,21.85,(lim),(lim),,4.81,0.07,0.09,,4.25,2.40,2.40,,44.40,UFO,XSTAR
256,64g,Mrk_509,2009-10-15to2009-11-20,R,,,n,,21.26,0.16,0.26,,2.69,0.06,0.07,,3.26,0.10,0.10,,45.49,WA,xabs
257,64h,Mrk_509,2009-10-15to2009-11-20,R,,,n,,20.60,0.18,0.30,,2.43,0.08,0.09,,2.20,0.03,0.03,,45.49,WA,xabs
258,64i,Mrk_509,2009-10-15to2009-11-20,R,,,n,,21.64,0.07,0.09,,2.40,0.09,0.11,,2.62,0.13,0.13,,45.49,WA,xabs
259,64j,Mrk_509,2009-10-15to2009-11-20,R,,,n,,21.41,0.05,0.05,,2.26,0.14,0.20,,-0.14,0.21,0.21,,45.49,WA,xabs
260,64k,Mrk_509,2009-10-15to2009-11-20,R,,,n,,19.90,0.10,0.12,,1.63,0.25,0.63,,2.03,0.03,0.03,,45.49,WA,xabs
261,64l,Mrk_509,2012-09-[04-07],H,,,Y,sim,21.23,(sim),(sim),sim,2.61,(sim),(sim),,3.27,0.39,0.39,,45.49,WA,xabs
262,64m,Mrk_509,2012-09-[04-07],H,,,n,,21.77,0.10,0.14,sim,2.38,(sim),(sim),,2.64,0.12,0.12,,45.49,WA,xabs
263,64n,Mrk_509,2012-09-[04-07],H,,,n,,21.18,0.19,0.33,sim,2.38,(sim),(sim),,1.91,0.15,0.15,,45.49,WA,xabs
264,64o,Mrk_509,2012-09-[04-07],H,,,n,,20.75,0.23,0.52,sim,2.38,(sim),(sim),,0.23,0.36,0.36,,45.49,WA,xabs
265,65a,Mrk_590,2000-10-25to2001-04-20,R,,,n,,20.90,0.06,0.07,,2.71,0.09,0.28,,0.89,0.11,0.09,,(non),WA,xabs
266,65b,Mrk_590,2000-10-25to2001-04-20,R,,,n,,20.88,0.08,0.06,,2.41,0.15,0.21,,2.14,0.16,0.10,,(non),WA,xabs
267,65c,Mrk_590,2000-10-25to2001-04-20,R,,,n,,21.74,0.08,0.11,,1.78,0.56,1.48,,3.26,0.15,0.22,,(non),WA,xabs
268,65d,Mrk_590,2004-07-03,H,,,n,,20.20,0.30,0.30,,4.72,0.01,0.01,,1.65,0.30,0.30,(*),(non),LIP,PHASE
269,65e,Mrk_590,2004-07-03,H,,,n,,23.50,0.50,0.50,,4.42,0.01,0.01,,4.25,0.30,0.30,(*),(non),UFO,PHASE
270,65f,Mrk_590,2004-07-03,H,,,n,,23.50,0.30,0.30,,4.35,0.01,0.01,,4.25,0.30,0.30,(*),(non),UFO,PHASE
271,66a,Mrk_6,2003-04-26,R,P,M,n,,22.06,0.05,0.05,,3.60,0.08,0.10,,1.38,0.10,0.10,,(non),WA,xabs
272,67a,Mrk_704,2008-11-02,R,P,,n,,21.33,0.12,0.11,,3.55,0.01,0.02,,3.13,0.41,0.51,,44.34,WA,CLOUDY
273,67b,Mrk_704,2008-11-02,R,P,,n,,20.30,0.81,0.12,,3.18,0.08,0.08,,0.25,0.41,0.51,,44.34,WA,CLOUDY
274,67c,Mrk_704,2008-11-02,R,P,,n,,21.34,0.11,0.11,,2.82,0.02,0.02,,2.31,0.15,0.15,,44.34,WA,CLOUDY
275,68a,Mrk_766,2001-05-07,H,,,n,,20.78,0.56,0.78,<,2.23,(lim),(lim),,3.10,0.30,0.10,,43.68,WA,XSTAR
276,68b,Mrk_766,2001-05-07,H,,,n,,20.30,0.40,0.30,,1.88,0.29,0.18,<,0.60,(lim),(lim),,43.68,WA,XSTAR
277,68c,Mrk_766,2001-05-07,H,,,n,,20.30,0.40,0.30,<,1.70,(lim),(lim),,2.00,0.10,0.10,,43.68,WA,XSTAR
278,68d,Mrk_766,2001-05-20,R,P,,n,,20.46,0.07,0.08,,3.01,0.01,0.04,,-0.94,0.15,0.12,,43.67,WA,CLOUDY
279,68e,Mrk_766,2001-05-20,R,P,,n,,20.53,0.05,0.05,,2.91,0.03,0.03,,1.35,0.22,0.21,,43.67,WA,CLOUDY
280,68f,Mrk_766,2005-05-25,P,,,Y,,22.32,0.12,0.12,,4.39,0.05,0.06,,3.46,1.17,0.53,,43.20,UFO,XSTAR
281,68g,Mrk_766,2005-05-29,P,,,Y,,23.00,0.31,0.38,,4.42,0.01,0.02,,4.28,0.13,0.18,,43.40,UFO,XSTAR
282,68h,Mrk_766,2006-11-16,Su,,,Y,,22.64,0.20,0.27,,4.26,0.05,0.06,,4.02,0.21,0.13,,43.20,UFO,XSTAR
283,68i,Mrk_766,2007-11-17,Su,,,Y,,22.76,0.10,0.13,,3.71,0.09,0.12,,3.67,0.06,0.06,,43.20,WA,XSTAR
284,68j,Mrk_766,2015-07-05,P,F,,Y,>,23.72,(lim),(lim),,4.61,0.01,0.01,,4.66,0.26,0.19,,(non),UFO,MPI_XSTAR
285,68k,Mrk_766,2015-01-[24-25],F,Sw,,Y,,23.88,0.11,0.12,,4.36,0.07,0.06,,4.46,0.14,0.56,,(non),UFO,MPI_XSTAR
286,69a,Mrk_79(=UGC_3973),2006-09-30,P,,,Y,<,23.59,(lim),(lim),,4.44,0.03,0.03,,4.19,0.38,0.38,,43.90,UFO,XSTAR
287,69b,Mrk_79(=UGC_3973),2008-04-26,R,P,,n,,21.29,0.14,0.06,<,3.38,(lim),(lim),,2.04,0.57,0.23,,44.40,WA,CLOUDY
288,70a,Mrk_841,2001-01-[13-14],R,,,n,,21.08,0.15,0.23,<,3.20,(lim),(lim),,2.20,0.20,0.20,,45.00,WA,xabs
289,70b,Mrk_841,2001-01-[13-14],R,,,n,<,22.23,(lim),(lim),,3.00,0.16,0.27,,3.30,0.80,0.40,,45.00,WA,xabs
290,70c,Mrk_841,2005-07-17,P,,,Y,>,22.00,(lim),(lim),,4.22,0.24,0.59,,3.91,2.04,2.04,,43.90,UFO,XSTAR
291,70d,Mrk_841,2022-01-09,R,,,n,sim,20.65,(sim),(sim),sim,2.88,(sim),(sim),sim,2.40,(sim),(sim),,(non),WA,pion
292,70e,Mrk_841,2022-01-09,R,,,n,sim,21.18,(sim),(sim),sim,2.72,(sim),(sim),sim,3.20,(sim),(sim),,(non),WA,pion
293,71a,Mrk_896,2001-11-15,R,P,M,n,,21.86,0.06,0.06,<,2.58,(lim),(lim),,2.23,0.03,0.03,,(non),WA,xabs
294,72a,NGC_1068,2014-07-10to2014-08-19,P,,,Y,,23.78,0.22,0.30,,4.92,0.02,0.01,>,3.09,(lim),(lim),,(non),UFO,zxipcf
295,73a,NGC_1365,2003-01-16,P,M,,Y,,(non),(non),(non),<,3.30,(lim),(lim),,(non),(non),(non),,(non),WA,gaussian
296,73b,NGC_1365,2003-08-13,P,M,,Y,,(non),(non),(non),,3.30,0.28,0.10,,(non),(non),(non),,(non),WA,gaussian
297,73c,NGC_1365,2004-01-17,P,M,,Y,,(non),(non),(non),,3.40,0.08,0.06,,(non),(non),(non),,(non),WA,gaussian
298,73d,NGC_1365,2004-07-24,P,M,,Y,,(non),(non),(non),,3.72,0.03,0.03,,(non),(non),(non),,(non),WA,gaussian
299,73e,NGC_1365,2006-04-[17-23],A,,,Y,sim,23.00,(sim),(sim),sim,3.48,(sim),(sim),,(non),(non),(non),,(non),WA,XSTAR
300,73f,NGC_1365,2008-01-21,Su,,,Y,,23.92,0.03,0.03,,3.62,0.03,0.03,,3.88,0.06,0.07,,42.64,WA,XSTAR
301,73g,NGC_1365,2010-06-27,Su,,,Y,,23.40,0.10,0.12,<,3.08,(lim),(lim),,3.88,0.06,0.07,,42.64,WA,XSTAR
302,73h,NGC_1365,2010-07-15,Su,,,Y,<,22.17,(lim),(lim),,3.47,0.08,0.27,,3.48,0.09,0.06,,(non),WA,XSTAR
303,73i,NGC_1365,2013-01-23,R,P,,Y,,23.33,0.19,0.20,,3.59,0.08,0.13,,3.77,0.12,0.09,,43.02,WA,XSTAR
304,73j,NGC_1365,2013-01-23,R,P,,n,,22.00,0.11,0.10,,3.23,0.09,0.15,,2.11,0.16,0.08,,43.02,WA,XSTAR
305,74a,NGC_1566,2018-06-26,R,,,n,,20.40,0.09,0.12,,2.73,0.11,0.13,,-0.70,0.20,0.20,,(non),WA,xabs
306,74b,NGC_1566,2018-06-26,R,,,n,,20.36,0.09,0.11,,2.67,0.06,0.06,,1.20,0.20,0.20,,(non),WA,xabs
307,75a,NGC_2992,2003-05-19,P,,,Y,,23.35,0.15,0.40,,4.96,0.01,0.01,,5.15,0.40,0.15,(*),(non),UFO,CLOUDY
308,75b,NGC_2992,2003-05-19,P,,,Y,,23.35,1.10,0.55,,4.81,0.01,0.01,>,4.85,(lim),(lim),(*),(non),UFO,CLOUDY
309,75c,NGC_2992,2015-12-02,F,,,Y,,22.25,0.25,0.25,,4.80,0.02,0.02,,4.20,0.25,0.25,(*),(non),UFO,CLOUDY
310,75d,NGC_2992,2019-05-07,P,,,Y,,24.60,0.35,0.43,,5.02,0.01,0.01,,4.40,0.40,0.60,,43.54,UFO,XSTAR
311,75e,NGC_2992,2019-05-[09-10],P,F,,Y,,24.08,0.28,0.18,,5.09,0.01,0.01,,4.02,0.28,0.08,,43.54,UFO,XSTAR
312,76a,NGC_3227,2006-12-[03-04],R,,,n,,21.38,0.36,0.21,,3.31,0.05,0.05,,2.90,0.25,0.25,,42.10,WA,XSTAR
313,76b,NGC_3227,2006-12-[03-04],R,,,n,,21.04,0.07,0.07,,2.62,0.44,0.20,,1.21,0.16,0.16,,42.10,WA,XSTAR
314,76c,NGC_3227,2008-10-28,Su,,,Y,,22.74,0.11,0.13,<,2.78,(lim),(lim),,3.89,0.08,0.11,,42.78,WA,XSTAR
315,76d,NGC_3227,2008-11-12,Su,,,Y,,22.59,0.16,0.20,,3.32,0.20,0.37,,3.86,0.13,0.14,,42.78,WA,XSTAR
316,76e,NGC_3227,2008-11-27,Su,,,Y,,22.62,0.12,0.14,,3.52,0.13,0.20,,3.89,0.11,0.12,,42.78,WA,XSTAR
317,76f,NGC_3227,2016-12-05,R,,,Y,,21.65,0.10,0.11,,2.90,0.03,0.03,,2.85,0.13,0.09,,43.18,WA,XSTAR
318,76g,NGC_3227,2016-12-05,R,,,n,,20.92,0.12,0.11,,2.90,0.03,0.03,,1.39,0.09,0.11,,43.18,WA,XSTAR
319,76h,NGC_3227,2016-12-05,R,,,n,,21.32,0.03,0.03,,2.20,0.11,0.14,,-0.63,0.06,0.57,,43.18,WA,XSTAR
320,77a,NGC_3516,2001-04-[09-10],H,,,n,,21.48,0.12,0.18,,2.96,0.07,0.07,,2.40,0.20,0.10,,43.21,WA,XSTAR
321,77b,NGC_3516,2001-11-09,R,P,,n,,21.37,0.12,0.05,,3.36,0.02,0.05,,2.69,0.12,0.14,,43.50,WA,CLOUDY
322,77c,NGC_3516,2001-11-11,H,,,n,,21.30,0.18,0.30,,3.23,0.04,0.04,,1.00,0.20,0.10,,43.59,WA,XSTAR
323,77d,NGC_3516,2001-11-11,H,,,n,,22.20,0.18,0.12,,2.77,0.05,0.06,,2.50,0.10,0.10,,43.59,WA,XSTAR
324,77e,NGC_3516,2005-10-12,Su,,,Y,,22.56,0.14,0.17,,3.08,0.18,0.30,,3.84,0.11,0.10,,43.62,WA,XSTAR
325,77f,NGC_3516,2006-10-06,P,,,Y,,22.73,0.21,0.24,,3.25,0.18,0.30,,4.04,0.18,0.23,,43.80,WA,XSTAR
326,77g,NGC_3516,2006-10-08,P,,,Y,,22.85,0.24,0.15,,3.38,0.14,0.20,,4.18,0.15,0.10,,43.70,WA,XSTAR
327,77h,NGC_3516,2006-10-10,P,,,Y,,22.83,0.20,0.18,,3.52,0.10,0.14,,4.05,0.15,0.13,,43.60,WA,XSTAR
328,77i,NGC_3516,2006-10-12,P,,,Y,,22.85,0.19,0.31,,3.59,0.14,0.21,,4.18,0.20,0.16,,43.70,WA,XSTAR
329,78a,NGC_3783,2000-01-20to2001-06-26,H,,,n,,22.20,0.36,0.36,,2.90,0.11,0.15,,2.51,0.16,0.16,(*),(non),WA,PHASE
330,78b,NGC_3783,2000-01-20to2001-06-26,H,,,n,,21.61,0.23,0.23,,2.88,0.11,0.16,,0.97,0.21,0.21,(*),(non),WA,PHASE
331,78c,NGC_3783,2000-12-28,P,,,Y,,22.36,0.22,0.19,,3.48,0.26,0.70,,2.13,0.25,0.15,,43.60,WA,XSTAR
332,78d,NGC_3783,2000-12-28,R,,,n,,22.45,0.00,0.05,sim,2.90,(sim),(sim),sim,2.40,(sim),(sim),,(non),WA,xabs
333,78e,NGC_3783,2000-12-28,R,,,n,,20.73,0.00,0.04,sim,2.90,(sim),(sim),sim,0.30,(sim),(sim),,(non),WA,xabs
334,78f,NGC_3783,2001-02-24,H,,,n,,21.70,0.03,0.10,,3.06,0.01,0.02,,3.00,0.10,0.10,,43.94,WA,XSTAR
335,78g,NGC_3783,2001-02-24,H,,,n,,21.30,0.04,0.02,,2.74,0.02,0.02,,0.40,0.10,0.10,,43.94,WA,XSTAR
336,78h,NGC_3783,2001-02-24,H,,,n,,21.78,0.07,0.08,,2.71,0.01,0.01,,2.10,0.10,0.10,,43.94,WA,XSTAR
337,78i,NGC_3783,2001-02-24,H,,,n,,22.30,0.13,0.07,,2.70,0.01,0.01,,2.90,0.10,0.10,,43.94,WA,XSTAR
338,78j,NGC_3783,2001-12-17,P,,,Y,,22.45,0.04,0.05,<,3.32,(lim),(lim),,2.87,0.10,0.08,,43.40,WA,XSTAR
339,78k,NGC_3783,2001-12-19,R,P,,n,,21.69,0.03,0.02,,3.22,0.02,0.02,,1.55,0.15,0.15,,44.41,WA,CLOUDY
340,78l,NGC_3783,2001-12-19,R,P,,n,,22.18,0.10,0.08,,3.21,0.02,0.03,,2.91,0.02,0.02,,44.41,WA,CLOUDY
341,78m,NGC_3783,2006-06-24,Su,,,Y,,21.75,0.15,0.20,<,3.18,(lim),(lim),,3.50,0.13,0.08,,43.52,WA,XSTAR
342,78n,NGC_3783,2009-07-10,Su,,,Y,,21.83,0.09,0.10,<,3.38,(lim),(lim),,3.45,0.06,0.04,,43.52,WA,XSTAR
343,78o,NGC_3783,2016-12-11,R,P,F,Y,,23.20,0.12,0.16,sim,3.36,(sim),(sim),,3.61,0.08,0.08,,43.98,WA,xabs
344,78p,NGC_3783,2016-12-11,R,P,F,n,,23.18,0.08,0.10,sim,3.28,(sim),(sim),sim,1.84,(sim),(sim),,43.98,WA,xabs
345,78q,NGC_3783,2016-12-11,R,P,F,n,,22.90,0.14,0.20,sim,3.28,(sim),(sim),sim,1.84,(sim),(sim),,43.98,WA,xabs
346,78r,NGC_3783,2016-12-21,R,P,F,Y,,23.34,0.13,0.20,sim,3.36,(sim),(sim),,3.77,0.12,0.12,,43.98,WA,xabs
347,78s,NGC_3783,2016-12-21,R,P,F,n,,23.30,0.06,0.07,sim,3.28,(sim),(sim),sim,1.84,(sim),(sim),,43.98,WA,xabs
348,78t,NGC_3783,2016-12-21,R,P,F,n,,22.48,0.22,0.48,sim,3.28,(sim),(sim),sim,1.84,(sim),(sim),,43.98,WA,xabs
349,79a,NGC_4051,2000-03-24,H,,,n,,22.95,0.16,0.35,,3.35,0.01,0.01,,3.80,0.10,0.10,,42.36,WA,XSTAR
350,79b,NGC_4051,2000-03-24,H,,,n,<,20.30,(lim),(lim),<,2.79,(lim),(lim),,1.00,0.30,0.30,,42.36,WA,XSTAR
351,79c,NGC_4051,2000-03-24,H,,,n,,20.95,0.19,0.18,,2.78,0.04,0.07,,2.60,0.40,0.10,,42.36,WA,XSTAR
352,79d,NGC_4051,2001-05-16,P,,,Y,>,21.90,(lim),(lim),<,4.37,(lim),(lim),,4.37,2.53,2.53,,42.30,UFO,XSTAR
353,79e,NGC_4051,2001-05-16,R,P,,n,,22.39,0.22,0.22,,2.84,0.02,0.02,,2.87,0.12,0.21,,43.22,WA,CLOUDY
354,79f,NGC_4051,2001-05-16,R,P,,n,,20.43,0.04,0.21,,2.78,0.02,0.02,,0.28,0.12,0.12,,43.22,WA,CLOUDY
355,79g,NGC_4051,2001-05-16to2009-06-16,P,M,,Y,,(non),(non),(non),sim,4.48,(sim),(sim),sim,3.70,(sim),(sim),,41.62,UFO,XSTAR
356,79h,NGC_4051,2001-05-16to2009-06-16,R,,,n,,22.15,0.06,0.07,,3.77,0.01,0.01,,2.97,0.06,0.06,,41.62,WA,XSTAR
357,79i,NGC_4051,2001-05-16to2009-06-16,R,,,n,,21.27,0.09,0.11,,3.59,0.01,0.01,,2.52,0.07,0.07,,41.62,WA,XSTAR
358,79j,NGC_4051,2001-05-16to2009-06-16,R,,,n,,19.04,0.16,0.26,,2.72,0.07,0.08,,1.43,0.22,0.22,,41.62,WA,XSTAR
359,79k,NGC_4051,2001-05-16to2009-06-16,R,,,n,,21.46,0.17,0.29,,2.60,0.05,0.06,,2.77,0.15,0.15,,41.62,WA,XSTAR
360,79l,NGC_4051,2001-12-31,L,,,n,,21.95,0.28,0.95,,3.66,0.03,0.03,,2.92,0.28,0.28,,41.99,WA,xabs
361,79m,NGC_4051,2001-12-31,L,,,n,,20.78,0.26,0.78,,2.79,0.11,0.15,,1.98,0.36,0.36,,41.99,WA,xabs
362,79n,NGC_4051,2001-12-31,L,,,n,,20.23,0.17,0.28,,2.52,0.23,0.52,,0.49,0.33,0.33,,41.99,WA,xabs
363,79o,NGC_4051,2002-11-22,P,,,Y,,22.72,0.13,0.22,,4.78,0.02,0.02,,3.06,0.28,0.31,,42.00,UFO,XSTAR
364,79p,NGC_4051,2003-07-23,L,,,n,,22.30,0.26,0.70,,3.67,0.02,0.02,,3.19,0.15,0.15,,41.99,WA,xabs
365,79q,NGC_4051,2003-07-23,L,,,n,,20.90,0.27,0.90,,2.76,0.06,0.06,,2.32,0.21,0.21,,41.99,WA,xabs
366,79r,NGC_4051,2003-07-23,L,,,n,,20.08,0.20,0.38,,2.32,0.20,0.37,,0.07,0.21,0.21,,41.99,WA,xabs
367,79s,NGC_4051,2003-07-23,L,,,n,,20.46,0.11,0.14,,2.30,0.10,0.12,,0.87,0.15,0.15,,41.99,WA,xabs
368,79t,NGC_4051,2005-11-10,Su,,,Y,,22.78,0.08,0.09,,3.78,0.04,0.05,,4.05,0.05,0.05,,42.58,WA,XSTAR
369,79u,NGC_4051,2008-11-06,Su,,,Y,,22.80,0.11,0.13,,3.65,0.05,0.06,,4.94,0.09,0.09,,42.58,WA,XSTAR
370,79v,NGC_4051,2008-11-[06-30],H,,,n,,20.70,0.16,0.15,,2.91,0.02,0.02,,1.96,0.17,0.06,,42.87,WA,XSTAR
371,79w,NGC_4051,2008-11-[06-30],H,,,n,,21.44,0.08,0.12,,2.85,0.01,0.03,,2.97,0.10,0.05,,42.87,WA,XSTAR
372,79x,NGC_4051,2008-11-[06-30],H,,,n,,21.04,0.25,0.27,,2.74,0.04,0.05,,2.16,0.09,0.21,,42.87,WA,XSTAR
373,79y,NGC_4051,2008-11-[06-30],H,,,n,,20.18,0.13,0.12,,2.34,0.07,0.14,,0.60,0.30,0.22,,42.87,WA,XSTAR
374,79z,NGC_4051,2008-11-[06-30],H,,,n,,20.49,0.13,0.13,,2.26,0.19,0.35,,-0.86,0.30,0.14,,42.87,WA,XSTAR
375,79aa,NGC_4051,2009-05-03to2009-06-16,R,,,n,,21.00,0.11,0.15,,4.01,0.04,0.04,,3.20,0.20,0.20,,(non),UFO,XSTAR
376,79ab,NGC_4051,2009-05-03to2009-06-16,R,,,n,,22.63,0.04,0.04,,3.76,0.04,0.04,,3.00,0.10,0.10,,(non),WA,XSTAR
377,79ac,NGC_4051,2009-05-03to2009-06-16,R,,,n,,22.00,0.04,0.05,,3.57,0.03,0.04,,2.50,0.10,0.10,,(non),WA,XSTAR
378,79ad,NGC_4051,2009-05-03to2009-06-16,R,,,n,,21.30,0.10,0.12,,2.80,0.19,0.35,,2.60,0.20,0.20,,(non),WA,XSTAR
379,79ae,NGC_4051,2009-05-03to2009-06-16,R,,,n,,20.85,0.02,0.02,,2.71,0.11,0.15,,1.60,0.20,0.20,,(non),WA,XSTAR
380,79af,NGC_4051,2009-05-03to2009-06-16,R,,,n,,21.20,0.07,0.09,,2.08,0.14,0.20,,0.80,0.10,0.10,,(non),WA,XSTAR
381,79ag,NGC_4051,2016-02-11to2016-04-15,H,,,Y,,22.00,0.70,0.20,,4.43,0.05,0.03,,3.10,0.30,0.20,,41.59,UFO,CLOUDY
382,79ah,NGC_4051,2016-02-11to2016-04-15,H,,,Y,,22.00,0.30,0.30,,3.47,0.01,0.01,,3.20,0.30,0.20,,41.59,WA,CLOUDY
383,79ai,NGC_4051,2016-02-11to2016-04-15,H,,,n,,22.80,0.20,0.20,,3.99,0.03,0.05,,1.52,0.05,0.03,,41.59,WA,CLOUDY
384,79aj,NGC_4051,2016-02-11to2016-04-15,H,,,n,,20.40,0.30,0.30,,2.97,0.04,0.05,,1.70,0.30,0.20,,41.59,WA,CLOUDY
385,79ak,NGC_4051,2016-02-11to2016-04-15,H,,,n,,20.50,0.20,0.20,,2.70,0.08,0.10,,0.60,0.20,0.30,,41.59,WA,CLOUDY
386,80a,NGC_4151,2000-03-05,H,,,n,sim,22.50,(sim),(sim),sim,3.00,(sim),(sim),sim,2.50,(sim),(sim),,42.90,WA,CLOUDY
387,80b,NGC_4151,2006-11-29,P,,,Y,>,22.30,(lim),(lim),,4.50,0.05,0.05,,4.41,1.51,0.13,,42.90,UFO,XSTAR
388,80c,NGC_4151,2006-12-18,Su,,,Y,>,21.74,(lim),(lim),,4.22,0.15,0.24,,3.69,0.64,0.64,,43.45,UFO,XSTAR
389,80d,NGC_4151,2011-11-25to2015-11-16,P,,,Y,,(non),(non),(non),sim,5.18,(sim),(sim),,(non),(non),(non),,(non),UFO,residual
390,80e,NGC_4151,2012-11-[11-14],F,Su,,Y,,22.08,0.10,0.12,,4.78,0.08,0.10,,2.82,0.10,0.11,,(non),UFO,XSTAR
391,81a,NGC_4388,2005-12-24,Su,,,Y,sim,22.00,(sim),(sim),<,3.18,(lim),(lim),,3.50,0.50,0.50,,43.05,WA,gaussian
392,81b,NGC_4388,2011-06-17,P,,,Y,sim,22.00,(sim),(sim),,3.01,0.42,0.78,,(non),(non),(non),,(non),WA,gaussian
393,82a,NGC_4395,2007-06-02,Su,,,Y,,22.84,0.21,0.25,<,2.48,(lim),(lim),,3.92,0.16,0.15,,40.75,WA,XSTAR
394,83a,NGC_4507,2001-01-04,P,,,Y,>,21.95,(lim),(lim),,4.78,0.08,0.09,,4.53,1.89,1.89,,43.40,UFO,XSTAR
395,84a,NGC_4593,2000-07-02,R,P,,n,,20.93,0.21,0.11,,2.71,0.02,0.19,,2.37,0.82,0.10,,44.03,WA,CLOUDY
396,84b,NGC_4593,2001-02-16,L,,,n,,21.20,0.16,0.25,,2.60,0.18,0.30,,2.61,0.15,0.15,,(non),WA,xabs
397,84c,NGC_4593,2001-02-16,L,,,n,,19.78,0.26,0.78,,2.58,0.20,0.39,,0.50,0.50,0.50,,(non),WA,xabs
398,84d,NGC_4593,2001-06-29,H,,,n,,21.60,0.48,0.30,<,2.10,(lim),(lim),,3.30,0.20,0.40,,43.51,WA,XSTAR
399,84e,NGC_4593,2001-06-29,H,,,n,,21.30,0.18,0.30,<,2.02,(lim),(lim),,2.40,0.10,0.20,,43.51,WA,XSTAR
400,84f,NGC_4593,2002-06-23to2011-03-05,R,L,,n,,20.74,0.55,0.59,,3.06,0.11,0.15,,3.00,0.30,0.30,,43.39,WA,xabs
401,84g,NGC_4593,2002-06-23to2011-03-05,R,L,,n,,21.38,0.03,0.04,,2.66,0.08,0.09,,2.40,0.20,0.20,,43.39,WA,xabs
402,84h,NGC_4593,2002-06-23to2011-03-05,R,L,,n,,20.48,0.12,0.18,,2.57,0.07,0.08,,1.00,0.20,0.20,,43.39,WA,xabs
403,84i,NGC_4593,2002-06-23to2011-03-05,R,L,,n,,20.81,0.09,0.11,,2.53,0.10,0.14,,1.70,0.20,0.20,,43.39,WA,xabs
404,84j,NGC_4593,2014-12-29to2015-01-06,R,,,n,,21.83,0.07,0.02,,2.94,0.03,0.03,,2.22,0.01,0.01,,42.96,WA,CLOUDY
405,84k,NGC_4593,2014-12-29to2015-01-06,R,,,n,,20.90,0.02,0.02,,2.48,0.22,0.48,,0.43,0.08,0.08,,42.96,WA,CLOUDY
406,85a,NGC_5506,2006-08-08to2007-01-31,Su,,,Y,,23.22,0.19,0.28,,4.87,0.01,0.01,,5.04,0.29,0.17,,43.69,UFO,XSTAR
407,86a,NGC_5548,2000-02-05,H,,,n,,20.78,0.12,0.18,<,2.81,(lim),(lim),,2.20,0.20,0.20,,43.92,WA,XSTAR
408,86b,NGC_5548,2000-02-05,H,,,n,,22.70,0.26,0.70,>,2.75,(lim),(lim),,3.90,0.10,0.20,,43.92,WA,XSTAR
409,86c,NGC_5548,2001-07-09,R,P,,n,,21.53,0.11,0.05,,3.56,0.03,0.02,,2.92,0.03,0.07,,44.31,WA,CLOUDY
410,86d,NGC_5548,2001-07-09,R,P,,n,,21.13,0.07,0.07,,3.09,0.01,0.02,,1.86,0.08,0.05,,44.31,WA,CLOUDY
411,86e,NGC_5548,2002-01-[16-21],H,L,,n,,21.76,0.17,0.29,,3.09,0.01,0.01,,3.35,0.07,0.07,,(non),WA,xabs
412,86f,NGC_5548,2002-01-[16-21],H,L,,n,,21.18,0.12,0.18,,3.06,0.01,0.01,,2.42,0.16,0.15,,(non),WA,xabs
413,86g,NGC_5548,2002-01-[16-21],H,L,,n,,21.45,0.17,0.27,,2.90,0.02,0.02,,2.89,0.08,0.08,,(non),WA,xabs
414,86h,NGC_5548,2002-01-[16-21],H,L,,n,,20.30,0.18,0.30,,2.77,0.04,0.04,,0.88,0.26,0.26,,(non),WA,xabs
415,86i,NGC_5548,2002-01-[16-21],H,L,,n,,20.85,0.08,0.10,,2.74,0.04,0.04,,1.67,0.10,0.10,,(non),WA,xabs
416,86j,NGC_5548,2002-01-[16-21],H,L,,n,,21.03,0.09,0.12,,2.40,0.06,0.08,,2.51,0.08,0.08,,(non),WA,xabs
417,86k,NGC_5548,2007-07-08,Su,,,n,,22.00,0.50,0.50,sim,3.02,(sim),(sim),,0.90,0.12,0.13,(*),(non),WA,PHASE
418,86l,NGC_5548,2007-07-08,Su,,,n,sim,21.46,(sim),(sim),sim,2.90,(sim),(sim),sim,0.17,(sim),(sim),(*),(non),WA,PHASE
419,86m,NGC_5548,2007-07-08,Su,,,n,,20.80,0.50,0.50,sim,2.77,(sim),(sim),,-1.03,0.44,0.39,(*),(non),WA,PHASE
420,86n,NGC_5548,2013-06-22to2013-07-31,R,,,n,,21.76,0.17,0.29,,3.09,0.01,0.01,sim,2.67,(sim),(sim),,(non),WA,xabs
421,86o,NGC_5548,2013-06-22to2013-07-31,R,,,n,,21.18,0.12,0.18,,3.06,0.01,0.01,sim,1.70,(sim),(sim),,(non),WA,xabs
422,86p,NGC_5548,2013-06-22to2013-07-31,R,,,n,,21.45,0.17,0.27,,2.90,0.02,0.02,sim,2.48,(sim),(sim),,(non),WA,xabs
423,86q,NGC_5548,2013-06-22to2013-07-31,R,,,n,,20.30,0.18,0.30,,2.77,0.04,0.04,sim,0.33,(sim),(sim),,(non),WA,xabs
424,86r,NGC_5548,2013-06-22to2013-07-31,R,,,n,,20.85,0.08,0.10,,2.74,0.04,0.04,sim,1.06,(sim),(sim),,(non),WA,xabs
425,86s,NGC_5548,2013-06-22to2013-07-31,R,,,n,,21.03,0.09,0.12,,2.40,0.06,0.08,sim,1.91,(sim),(sim),,(non),WA,xabs
426,87a,NGC_6240,2000-09-22to2002-03-12,P,,,Y,,24.26,0.29,1.26,,4.63,0.09,0.40,>,2.70,(lim),(lim),,42.69,UFO,zxipcf
427,87b,NGC_6240,2003-08-[13-29],P,,,Y,,24.26,0.36,1.26,,4.51,0.09,0.06,,3.10,1.50,0.30,,42.69,UFO,zxipcf
428,88a,NGC_6860,2009-03-29,R,,,n,,20.84,0.10,0.10,<,2.47,(lim),(lim),,2.26,0.24,0.14,,(non),WA,warmabs
429,88b,NGC_6860,2009-03-29,R,,,n,,19.77,0.11,0.10,,2.29,0.18,0.51,,1.65,0.05,0.13,,(non),WA,warmabs
430,89a,NGC_7469,2000-12-26,R,P,,n,,20.96,0.21,0.15,,3.20,0.02,0.03,,2.80,0.20,0.10,,45.12,WA,CLOUDY
431,89b,NGC_7469,2002-12-12to2016-01-06,H,,,n,,20.85,0.11,0.15,,2.73,0.05,0.06,,1.90,0.08,0.08,,(non),WA,pion
432,89c,NGC_7469,2002-12-12to2016-01-06,H,,,n,,21.26,0.07,0.08,,2.66,0.02,0.02,,2.40,0.05,0.05,,(non),WA,pion
433,89d,NGC_7469,2002-12-12to2016-01-06,H,,,n,,21.23,0.07,0.08,,2.85,0.03,0.03,,2.79,0.05,0.05,,(non),WA,pion
434,89e,NGC_7469,2002-12-12to2016-01-06,H,,,n,,21.23,0.07,0.08,,3.03,0.04,0.04,,2.79,0.05,0.05,,(non),WA,pion
435,89f,NGC_7469,2002-12-12to2016-01-06,H,,,n,,21.23,0.07,0.08,,3.26,0.04,0.04,,2.79,0.05,0.05,,(non),WA,pion
436,89g,NGC_7469,2002-12-12to2016-01-06,H,,,n,,21.36,0.18,0.32,,2.57,0.06,0.06,,3.28,0.07,0.07,,(non),WA,pion
437,89h,NGC_7469,2004-11-30to2004-12-03,R,,,n,,19.48,0.22,0.18,,3.36,0.04,0.04,,0.80,0.40,0.30,,44.38,WA,xabs
438,89i,NGC_7469,2004-11-30to2004-12-03,R,,,n,,21.30,0.04,0.05,,2.86,0.03,0.03,,2.73,0.03,0.03,,44.38,WA,xabs
439,89j,NGC_7469,2004-11-30to2004-12-03,R,,,n,,21.46,0.12,0.12,,2.76,0.04,0.06,,3.56,0.08,0.07,,44.38,WA,xabs
440,89k,NGC_7469,2015-06-12to2015-12-28,R,,,n,,20.04,0.10,0.14,,3.31,0.03,0.01,,2.00,0.30,0.30,,(non),WA,warmabs
441,89l,NGC_7469,2015-06-12to2015-12-28,R,,,n,,21.34,0.16,0.26,,2.98,0.04,0.02,,2.70,0.20,0.20,,(non),WA,warmabs
442,89m,NGC_7469,2015-06-12to2015-12-28,R,,,n,,19.30,0.18,0.30,,2.81,0.03,0.03,,-0.60,0.20,0.20,,(non),WA,warmabs
443,90a,NGC_7582,2001-05-25,P,,,Y,,23.37,0.39,0.51,,4.93,0.01,0.01,,3.39,0.15,0.25,,42.00,UFO,XSTAR
444,91a,PDS_456,2001-02-26,R,,,n,,23.76,0.13,0.25,,4.67,0.24,0.12,,2.50,0.30,0.30,,(non),UFO,XSTAR
445,91b,PDS_456,2001-02-26,P,,,Y,,22.30,0.10,0.12,,4.18,0.15,0.22,,3.00,0.10,0.10,,(non),UFO,warmabs
446,91c,PDS_456,2003-05-07,H,,,Y,,22.99,0.20,0.39,,4.85,0.16,0.08,,5.19,0.59,0.15,,(non),UFO,warmabs
447,91d,PDS_456,2007-02-24,Su,,,Y,,23.04,0.08,0.08,,4.94,0.01,0.01,,4.19,0.15,0.14,,45.30,UFO,XSTAR
448,91e,PDS_456,2007-02-24,Su,,,Y,,23.04,0.08,0.08,,4.88,0.01,0.01,,4.19,0.15,0.14,,45.30,UFO,XSTAR
449,91f,PDS_456,2007-09-[12-14],P,,,ERROR,sim,24.00,(sim),(sim),,4.38,0.10,0.12,sim,3.60,(sim),(sim),,(non),UFO,warmabs
450,91g,PDS_456,2011-03-16,Su,,,Y,,23.04,0.08,0.08,,4.94,0.01,0.01,,3.93,0.02,0.02,,45.30,UFO,XSTAR
451,91h,PDS_456,2011-03-16,Su,,,Y,,23.04,0.08,0.08,,4.88,0.01,0.01,,3.93,0.02,0.02,,45.30,UFO,XSTAR
452,91i,PDS_456,2013-03-03,Su,,,Y,,23.40,0.20,0.20,,4.86,0.01,0.01,,3.80,0.10,0.10,,44.98,UFO,XSTAR
453,91j,PDS_456,2013-03-08,Su,,,Y,,23.90,0.10,0.10,,4.83,0.01,0.01,,3.40,0.10,0.10,,44.98,UFO,XSTAR
454,91k,PDS_456,2013-08-27,P,F,,Y,,23.84,0.04,0.08,,4.88,0.02,0.01,,6.30,0.10,0.16,,46.70,UFO,windabs
455,91l,PDS_456,2013-09-06,P,F,,Y,,23.84,0.04,0.08,,4.86,0.02,0.03,,5.99,0.14,0.13,,46.70,UFO,windabs
456,91m,PDS_456,2013-09-15,P,F,,Y,,23.84,0.04,0.08,,4.88,0.01,0.01,,5.75,0.06,0.16,,46.70,UFO,windabs
457,91n,PDS_456,2013-09-20,P,F,,Y,,23.84,0.04,0.08,,4.88,0.01,0.01,,5.80,0.07,0.15,,46.70,UFO,windabs
458,91o,PDS_456,2014-02-26,P,F,,Y,,23.84,0.04,0.08,,4.86,0.01,0.01,,5.84,0.07,0.12,,46.70,UFO,windabs
459,91p,PDS_456,2015-07-[21-24],H,F,,Y,,23.13,0.35,2.15,,5.16,0.12,0.05,,6.03,0.81,0.46,,(non),UFO,warmabs
460,91q,PDS_456,2015-07-[21-24],H,F,,Y,,23.32,0.64,0.36,,4.94,0.07,0.07,,6.03,0.81,0.46,,(non),UFO,warmabs
461,91r,PDS_456,2017-03-23,F,,,Y,,23.43,0.14,0.26,,5.14,0.02,0.02,,5.50,0.30,0.20,,(non),UFO,XSTAR
462,91s,PDS_456,2017-03-23,F,,,Y,,23.62,0.12,0.13,,4.87,0.03,0.04,,5.50,0.30,0.20,,(non),UFO,XSTAR
463,91t,PDS_456,2017-03-23,P,,,Y,,23.70,0.11,0.18,,5.11,0.02,0.02,,5.50,0.30,0.20,,(non),UFO,XSTAR
464,91u,PDS_456,2017-03-23,P,,,Y,,23.57,0.13,0.15,,4.80,0.04,0.04,,5.50,0.30,0.20,,(non),UFO,XSTAR
465,91v,PDS_456,2017-03-25,P,,,Y,,23.46,0.17,0.21,,5.11,0.02,0.02,,5.50,0.30,0.20,,(non),UFO,XSTAR
466,91w,PDS_456,2017-03-25,P,,,Y,,23.59,0.10,0.11,,4.91,0.03,0.03,,5.50,0.30,0.20,,(non),UFO,XSTAR
467,91x,PDS_456,2019-09-02,P,M,,n,,23.09,0.03,0.04,,4.89,0.02,0.03,,2.00,0.10,0.10,,46.49,LIP,XSTAR
468,91y,PDS_456,2019-09-02,P,M,,Y,,23.70,0.11,0.11,,4.87,0.02,0.02,,5.00,0.20,0.20,,46.49,UFO,XSTAR
469,91z,PDS_456,2019-09-24,P,F,,Y,,23.61,0.27,0.20,,5.03,0.02,0.02,,5.02,0.12,0.12,,46.49,UFO,XSTAR
470,91aa,PDS_456,2019-09-24,P,F,,Y,,23.85,0.10,0.11,,4.89,0.01,0.01,,5.02,0.12,0.12,,46.49,UFO,XSTAR
471,91ab,PDS_456,2019-09-24,R,,,n,,21.36,0.14,0.13,,4.89,0.01,0.01,,3.40,0.10,0.20,,46.49,UFO,XSTAR
472,92a,PG_0804+761,2000-11-04,P,M,,Y,,23.93,0.33,0.27,,4.59,0.04,0.04,>,4.49,(lim),(lim),,(non),UFO,XSTAR
473,93a,PG_0844+349,2000-11-04,P,M,,Y,sim,23.60,(sim),(sim),sim,4.80,(sim),(sim),,3.70,0.20,0.20,,45.06,UFO,XSTAR
474,94a,PG_0947+396,2019-11-25,P,M,,Y,>,23.68,(lim),(lim),,4.96,0.03,0.06,,5.38,0.44,1.27,,(non),UFO,XSTAR
475,95a,PG_1114+445,2002-05-14,P,M,,n,,21.26,0.05,0.02,,4.55,0.05,0.05,,0.65,0.10,0.04,,45.40,LIP,XSTAR
476,95b,PG_1114+445,2010-05-19,P,M,,Y,,23.90,0.25,0.16,,4.33,0.09,0.12,,4.65,0.77,0.44,,(non),UFO,XSTAR
477,95c,PG_1114+445,2010-05-23,P,M,,Y,,23.61,0.10,0.15,,4.32,0.08,0.12,,3.56,0.10,0.13,,(non),UFO,XSTAR
478,95d,PG_1114+445,2010-06-[10-14],P,M,,n,,21.89,0.02,0.01,,4.34,0.08,0.09,,0.38,0.01,0.01,,45.40,LIP,XSTAR
479,95e,PG_1114+445,2010-11-08,P,M,,n,,21.43,0.03,0.03,,4.67,0.03,0.04,,0.06,0.02,0.02,,45.40,LIP,XSTAR
480,95f,PG_1114+445,2010-11-08,P,M,,Y,>,23.47,(lim),(lim),,4.64,0.01,0.01,,4.43,0.22,0.34,,45.40,UFO,XSTAR
481,95g,PG_1114+445,2010-11-16,P,M,,n,,21.83,0.05,0.07,,4.34,0.07,0.10,,1.39,0.07,0.10,,45.40,LIP,XSTAR
482,95h,PG_1114+445,2010-11-[18-20],P,M,,Y,,22.88,0.43,0.28,,4.71,0.01,0.02,,3.77,0.23,0.13,,45.40,UFO,XSTAR
483,95i,PG_1114+445,2010-11-[18-20],P,M,,n,,21.48,0.03,0.01,,4.57,0.03,0.03,,0.63,0.06,0.03,,45.40,LIP,XSTAR
484,95j,PG_1114+445,2010-11-26,P,M,,n,,21.48,0.03,0.03,,4.60,0.04,0.06,,0.35,0.04,0.05,,45.40,LIP,XSTAR
485,95k,PG_1114+445,2010-12-12,P,M,,n,,21.73,0.05,0.05,,4.48,0.04,0.09,,1.22,0.07,0.08,,45.40,LIP,XSTAR
486,96a,PG_1126-041,2004-12-31,P,,,Y,,23.51,0.37,0.20,,4.13,0.22,0.11,,3.55,0.02,0.05,,43.97,UFO,XSTAR
487,96b,PG_1126-041,2008-06-15,P,,,Y,,23.78,0.15,0.50,,4.28,0.42,0.17,,3.55,0.02,0.05,,43.97,UFO,XSTAR
488,96c,PG_1126-041,2008-12-13,P,,,Y,,23.18,0.12,1.88,,4.52,0.07,0.14,,3.55,0.02,0.05,,43.97,UFO,XSTAR
489,96d,PG_1126-041,2009-06-21,P,,,Y,,23.58,0.03,0.06,,4.28,0.05,0.09,,3.55,0.02,0.05,,43.97,UFO,XSTAR
490,96e,PG_1126-041,2014-06-01,P,,,Y,,23.78,0.05,0.23,,4.25,0.18,0.78,,3.55,0.02,0.05,,43.97,UFO,XSTAR
491,96f,PG_1126-041,2014-06-12,P,,,Y,,23.41,0.10,0.64,,4.25,0.18,0.30,,3.55,0.02,0.05,,43.97,UFO,XSTAR
492,96g,PG_1126-041,2014-06-28,P,,,Y,,23.88,0.12,0.03,,4.25,0.12,0.30,,3.55,0.02,0.05,,43.97,UFO,XSTAR
493,96h,PG_1126-041,2015-06-14,P,,,Y,,23.85,0.11,0.07,,4.18,0.13,0.10,,3.55,0.02,0.05,,43.97,UFO,XSTAR
494,97a,PG_1202+281,2020-06-29,P,M,,Y,>,23.84,(lim),(lim),,4.51,0.24,0.04,>,5.02,(lim),(lim),,(non),UFO,XSTAR
495,98a,PG_1211+143,2001-06-15,P,,,Y,,22.90,0.16,0.11,,4.66,0.01,0.01,,2.87,0.20,0.16,,44.30,UFO,XSTAR
496,98b,PG_1211+143,2001-06-15,R,,,n,,20.48,0.12,0.18,,4.36,0.01,0.01,,0.88,0.11,0.11,,(non),LIP,XSTAR
497,98c,PG_1211+143,2001-06-15,R,,,n,,22.70,0.15,0.22,,4.33,0.01,0.01,,2.99,0.02,0.02,,(non),UFO,XSTAR
498,98d,PG_1211+143,2001-06-15,R,,,n,<,19.85,(lim),(lim),,3.79,0.04,0.04,,1.20,0.80,0.80,,(non),WA,XSTAR
499,98e,PG_1211+143,2001-06-15to2007-12-23,P,,,Y,sim,23.91,(sim),(sim),,4.49,0.02,0.02,,3.37,0.01,0.01,,(non),UFO,XSTAR
500,98f,PG_1211+143,2001-06-15to2007-12-23,P,,,n,sim,22.89,(sim),(sim),,4.22,0.01,0.01,,2.04,0.02,0.02,,(non),UFO,XSTAR
501,98g,PG_1211+143,2004-06-[21-25],L,,,Y,,23.60,0.28,0.28,,5.10,0.01,0.01,,3.90,0.30,0.30,,44.00,UFO,XSTAR
502,98h,PG_1211+143,2004-06-[21-25],L,,,Y,,23.60,0.28,0.28,,4.92,0.02,0.02,,3.90,0.30,0.30,,44.00,UFO,XSTAR
503,98i,PG_1211+143,2005-11-24,Su,,,Y,,22.85,0.48,0.24,,4.27,0.10,0.14,,3.79,0.29,0.09,,(non),UFO,XSTAR
504,98j,PG_1211+143,2007-04-22to2007-05-14,Sw,,,n,,23.20,0.01,0.02,sim,3.48,(sim),(sim),,3.26,0.02,0.01,(*),45.22,WA,PHASE
505,98k,PG_1211+143,2014-06-02to2014-07-07,P,,,Y,,23.57,0.25,0.67,,4.59,0.01,0.01,,4.00,0.20,0.20,,(non),UFO,XSTAR
506,98l,PG_1211+143,2014-06-02to2014-07-07,P,,,Y,,23.30,0.18,0.30,,4.30,0.02,0.02,,3.40,0.10,0.10,,(non),UFO,XSTAR
507,98m,PG_1211+143,2014-06-02to2014-07-07,R,,,n,,21.20,0.18,0.20,,4.75,0.01,0.01,,2.51,0.12,0.20,,45.69,UFO,XSTAR
508,98n,PG_1211+143,2014-06-02to2014-07-07,R,,,n,,20.95,0.14,0.16,,4.36,0.01,0.01,,2.03,0.17,0.11,,45.69,UFO,XSTAR
509,98o,PG_1211+143,2014-06-02to2014-07-07,R,,,n,,21.15,0.11,0.13,,4.27,0.01,0.01,,1.32,0.15,0.20,,45.69,LIP,XSTAR
510,98p,PG_1211+143,2014-06-02to2014-07-07,R,,,n,,22.00,0.20,0.28,,4.25,0.01,0.01,,3.37,0.08,0.12,,45.69,UFO,XSTAR
511,98q,PG_1211+143,2015-04-[09-17],H,,,n,,21.47,0.18,0.58,,4.24,0.01,0.01,,2.87,0.32,0.10,,45.22,UFO,MPI_XSTAR
512,99a,PG_1402+261,2002-01-27,P,M,,Y,>,23.48,(lim),(lim),sim,4.26,(sim),(sim),>,3.50,(lim),(lim),,(non),UFO,ABSORI
513,100a,PG_1404+226,2001-06-18,P,,,n,,(non),(non),(non),sim,4.41,(sim),(sim),,(non),(non),(non),,(non),UFO,gaussian
514,101a,PG_1448+273,2017-01-24,R,P,M,Y,,23.45,0.23,0.24,,4.43,0.02,0.02,,4.03,0.16,0.13,,(non),UFO,xabs
515,101b,PG_1448+273,2017-01-24,R,P,M,n,,20.58,0.24,0.58,<,2.60,(lim),(lim),,-0.40,0.30,0.40,,(non),WA,xabs
516,101c,PG_1448+273,2022-01-04,F,,,Y,sim,23.86,(sim),(sim),,4.94,0.04,0.05,,5.60,0.50,0.20,,(non),UFO,XSTAR
517,101d,PG_1448+273,2022-01-04,F,,,Y,sim,23.86,(sim),(sim),,4.94,0.04,0.05,,4.90,0.30,0.30,,(non),UFO,XSTAR
518,101e,PG_1448+273,2022-01-05,P,M,,Y,,23.79,0.08,0.10,,4.42,0.02,0.03,>,5.80,(lim),(lim),,(non),UFO,XSTAR
519,101f,PG_1448+273,2022-01-05,R,,,n,,20.58,0.14,0.18,<,2.56,(lim),(lim),,0.69,0.30,0.30,,(non),WA,XSTAR
520,102a,PKS_0405-12,2005-02-02,R,P,M,n,,20.78,0.19,0.35,<,2.66,(lim),(lim),,1.71,0.28,0.28,,(non),WA,xabs
521,103a,PKS_0921-213,2004-05-05,R,P,M,n,,20.90,0.21,0.41,,3.55,0.07,0.08,,1.92,0.20,0.20,,(non),WA,xabs
522,104a,PKS_1549-79,2008-09-21,P,,,Y,>,23.15,(lim),(lim),,5.11,0.01,0.01,,4.91,0.49,0.49,,(non),UFO,XSTAR
523,104b,PKS_1549-79,2008-09-21,P,,,Y,>,23.15,(lim),(lim),,4.92,0.01,0.01,,4.91,0.49,0.49,,(non),UFO,XSTAR
524,105a,PKS_2135-14,2001-04-28,R,P,M,n,,20.70,0.30,1.70,,3.09,0.23,0.53,,2.14,0.13,0.13,,(non),WA,xabs
525,106a,SWIFT_J2127.4+5654,2007-12-09,Su,,,Y,,22.78,0.23,0.34,,4.84,0.01,0.01,,4.16,0.29,0.13,,43.72,UFO,XSTAR
526,107a,Ton_28,2017-05-[14-15],P,,,Y,>,23.00,(lim),(lim),,4.92,0.03,0.05,>,5.20,(lim),(lim),,45.99,UFO,XSTAR
527,108a,Ton_S180,2016-06-[10-13],R,,,n,,20.85,1.15,1.15,sim,4.77,(sim),(sim),,2.70,0.20,0.10,,(non),UFO,XSTAR
528,109a,WKK_4438,2012-01-22to2013-09-19,F,Su,,Y,,23.08,0.24,0.18,,4.98,0.01,0.01,,3.90,0.40,0.30,,43.00,UFO,XSTAR
529,110a,APM_08279+5255,2002-02-24,A,,,Y,,23.00,0.26,0.30,,5.02,0.04,0.04,,3.20,0.20,0.30,,45.86,UFO,warmabs
530,110b,APM_08279+5255,2002-02-24,A,,,Y,,24.00,0.20,0.40,,4.68,0.05,0.06,,4.00,0.80,0.10,,45.86,UFO,warmabs
531,110c,APM_08279+5255,2002-04-28,P,M,,Y,,23.15,0.11,0.37,,5.14,0.03,0.03,,3.50,0.80,0.40,,46.03,UFO,warmabs
532,110d,APM_08279+5255,2002-04-28,P,M,,Y,,23.23,0.05,0.05,,4.78,0.04,0.05,,3.10,0.10,0.70,,46.03,UFO,warmabs
533,110e,APM_08279+5255,2006-10-12to2007-03-24,Su,,,Y,,23.00,0.07,0.16,,5.11,0.02,0.02,,3.61,0.23,0.14,,44.77,UFO,XSTAR
534,110f,APM_08279+5255,2006-10-12to2007-03-24,Su,,,Y,,23.00,0.07,0.16,,4.62,0.04,0.04,,3.41,0.08,0.08,,44.77,UFO,XSTAR
535,110g,APM_08279+5255,2007-10-06,P,M,,Y,,23.92,0.05,0.06,,5.21,0.02,0.02,,3.90,0.20,0.30,,46.28,UFO,warmabs
536,110h,APM_08279+5255,2007-10-06,P,M,,Y,,23.59,0.11,0.11,,4.73,0.05,0.05,,3.60,0.90,0.30,,46.28,UFO,warmabs
537,110i,APM_08279+5255,2007-10-22,P,M,,Y,,23.00,0.08,0.10,,5.06,0.03,0.04,,3.10,0.10,0.10,,46.53,UFO,warmabs
538,110j,APM_08279+5255,2007-10-22,P,M,,Y,,23.08,0.07,0.12,,4.59,0.06,0.07,,3.10,0.10,0.20,,46.53,UFO,warmabs
539,110k,APM_08279+5255,2008-01-14,A,,,Y,,23.60,0.30,0.70,,5.25,0.02,0.02,,3.90,0.50,0.50,,46.18,UFO,warmabs
540,110l,APM_08279+5255,2008-01-14,A,,,Y,,22.95,0.16,0.26,,4.82,0.04,0.04,,3.30,0.70,0.60,,46.18,UFO,warmabs
541,111a,CXOCDFS_J0332-2747,1999-10-14to2000-12-23,A,,,Y,,(non),(non),(non),sim,5.40,(sim),(sim),,(non),(non),(non),,(non),UFO,ABSORI
542,112a,H_1413+117,2005-03-30,A,,,Y,,(non),(non),(non),sim,5.30,(sim),(sim),,(non),(non),(non),,(non),UFO,gaussian
543,112b,H_1413+117,2005-03-30,A,,,Y,,(non),(non),(non),sim,4.94,(sim),(sim),,(non),(non),(non),,(non),UFO,gaussian
544,113a,HS_0810+2554,2002-01-30,A,,,Y,,23.21,0.30,0.35,,5.09,0.05,0.04,,3.06,0.20,0.20,,(non),UFO,XSTAR
545,113b,HS_0810+2554,2002-01-30,A,,,Y,,23.23,0.35,0.19,,4.59,0.19,0.51,,3.37,0.20,0.20,,(non),UFO,XSTAR
546,113c,HS_0810+2554,2002-01-30to2013-12-16,A,,,Y,,23.46,0.19,0.06,,4.48,0.04,0.05,,3.15,0.13,0.21,,(non),UFO,windabs
547,113d,HS_0810+2554,2014-10-04,P,M,,Y,,23.15,0.08,0.19,,5.11,0.04,0.05,,4.10,0.40,0.20,,42.51,UFO,warmabs
548,113e,HS_0810+2554,2014-10-04,P,M,,Y,,23.32,0.17,0.32,,4.52,0.16,0.14,,5.00,1.00,0.40,,42.51,UFO,warmabs
549,114a,HS_1700+6416,2000-10-31,A,,,Y,,23.75,0.25,0.01,,5.06,0.05,0.06,,3.90,1.00,0.40,,45.77,UFO,warmabs
550,114b,HS_1700+6416,2002-05-31,P,M,,Y,>,23.46,(lim),(lim),,4.70,0.07,0.09,>,3.38,(lim),(lim),,46.32,UFO,warmabs
551,114c,HS_1700+6416,2007-11-[12-21],A,,,Y,,23.52,0.53,0.52,,4.89,0.07,0.08,>,3.24,(lim),(lim),,46.32,UFO,warmabs
552,114d,HS_1700+6416,2007-11-[12-21],A,,,Y,,23.47,0.50,0.44,,5.24,0.02,0.02,>,3.25,(lim),(lim),,46.32,UFO,warmabs
553,115a,MG_J0414+0534,2017-03-11,P,M,,Y,,23.99,0.20,0.20,,4.92,0.07,0.09,,3.00,0.10,0.10,,43.23,UFO,warmabs
554,116a,PG_1115+080,2001-11-25,P,M,,Y,,23.20,0.10,0.09,,5.05,0.01,0.01,,3.14,1.20,0.03,,42.95,UFO,warmabs
555,116b,PG_1115+080,2001-11-25,P,M,,Y,,23.28,0.10,0.13,,4.38,0.10,0.12,,3.23,0.07,0.03,,42.95,UFO,warmabs
556,117a,PG_1247+268,2003-06-18,P,M,,Y,,(non),(non),(non),sim,4.65,(sim),(sim),,(non),(non),(non),,(non),UFO,residual
557,118a,PID352,2001-2002+2008-2010,P,M,,Y,,23.34,0.38,0.56,,4.62,0.06,0.24,,2.90,1.47,0.38,,(non),UFO,warmabs
558,119a,Q_2237+0305,2002-05-28,P,,,Y,,23.45,0.02,0.03,,4.48,0.04,0.05,,2.50,0.10,0.30,,(non),UFO,warmabs
559,119b,Q_2237+0305,2017-01-04,A,,,Y,,24.00,0.15,0.22,,4.73,0.12,0.30,,3.10,0.20,0.30,,43.21,UFO,warmabs
560,120a,SDSS_J0904+1512,2015-11-08,P,M,,Y,,23.60,0.20,0.40,,4.89,0.08,0.07,,3.84,0.16,0.19,,43.90,UFO,warmabs
561,121a,SDSS_J0921+2854,2018-05-15,P,M,,Y,,23.57,0.22,0.23,,5.09,0.02,0.01,,3.10,0.20,0.30,,44.98,UFO,warmabs
562,121b,SDSS_J0921+2854,2018-10-24,P,M,,Y,,23.78,0.16,0.22,,5.20,0.01,0.01,,3.14,0.10,0.04,,44.89,UFO,warmabs
563,122a,SDSS_J1029+2623,2010-03-11,A,,,Y,,23.87,0.13,0.17,,5.24,0.01,0.02,,2.80,0.10,0.10,,42.87,UFO,warmabs
564,123a,SDSS_J1128+2402,2018-05-28,P,M,,Y,,23.36,0.24,0.36,,5.23,0.01,0.02,,3.15,0.15,0.15,,43.78,UFO,warmabs
565,124a,SDSS_J1353+1138,2016-01-01,P,M,,Y,,23.59,0.21,0.39,,5.01,0.02,0.13,,3.60,0.20,0.10,,44.68,UFO,warmabs
566,125a,SDSS_J1442+4055,2019-01-18,P,M,,Y,,23.54,0.15,0.29,,5.15,0.03,0.05,,6.60,3.10,2.90,,44.46,UFO,warmabs
567,126a,SDSS_J1529+1038,2015-07-19,P,M,,Y,,23.51,0.40,0.39,,4.87,0.09,0.17,,3.60,0.40,0.40,,43.62,UFO,warmabs
568,127a,MCG-02-14-009,2000-09-04to2009-02-27,P,,,Y,,(non),(non),(non),,4.54,0.07,0.29,,(non),(non),(non),,(non),UFO,FEV
569,128a,NGC_7213,2001-05-28to2009-11-11,P,,,Y,,(non),(non),(non),,4.73,0.05,0.19,,(non),(non),(non),,(non),UFO,FEV
570,129a,NGC_7314,2001-05-02to2016-05-14,P,,,Y,,(non),(non),(non),,4.08,0.18,0.60,,(non),(non),(non),,(non),UFO,FEV
571,130a,PG_1244+026,2001-06-17to2015-01-15,P,,,Y,,(non),(non),(non),,4.38,0.10,0.43,,(non),(non),(non),,(non),UFO,FEV
572,131a,PKS_0558-504,2000-02-07to2008-09-15,P,,,Y,,(non),(non),(non),,4.95,0.03,0.08,,(non),(non),(non),,(non),UFO,FEV
573,132a,RE_J1034+396,2002-05-01to2018-10-30,P,,,Y,,(non),(non),(non),,4.82,0.04,0.17,,(non),(non),(non),,(non),UFO,FEV

==> Yamada24b_tableB4.csv <==
id,ID,Object,OBSID,Ref1,Ref2,Ref3,Ref4,Ref5,Ref6,Ref7,Ref8,Ref9
1,1a,1E_0754.6+3928,305990101,Mid20,,,,,,,,
2,1b,1E_0754.6+3928,305990101,Mid20,,,,,,,,
3,1c,1E_0754.6+3928,305990101,Mid20,,,,,,,,
4,1d,1E_0754.6+3928,406740101,Mid20,,,,,,,,
5,2a,1ES_1927+654,0671860201+706006010,Gal13b,,,,,,,,
6,2b,1ES_1927+654,0671860201+706006010,Gal13b,,,,,,,,
7,3a,1H_0323+342,764670101,Meh19,,,,,,,,
8,3b,1H_0323+342,764670101,Meh19,,,,,,,,
9,4a,1H_0419-577,148000201,Tom12a,Tom11a,DiG14,,,,,,
10,5a,1H_0707-495,16 OBSIDs,XuY21,Par21,Kos18,Hag16,Dau12,Gal04,,,
11,5b,1H_0707-495,16 OBSIDs,XuY21,Par21,Kos18,Hag16,Dau12,Gal04,,,
12,5c,1H_0707-495,16 OBSIDs,XuY21,Par21,Kos18,Hag16,Dau12,Gal04,,,
13,5d,1H_0707-495,16 OBSIDs,XuY21,Par21,Kos18,Hag16,Dau12,Gal04,,,
14,5e,1H_0707-495,16 OBSIDs,XuY21,Par21,Kos18,Hag16,Dau12,Gal04,,,
15,5f,1H_0707-495,16 OBSIDs,XuY21,Par21,Kos18,Hag16,Dau12,Gal04,,,
16,5g,1H_0707-495,16 OBSIDs,XuY21,Par21,Kos18,Hag16,Dau12,Gal04,,,
17,5h,1H_0707-495,511580[1-4]01,XuY21,Par21,Kos18,Hag16,Dau12,Zog10,,,
18,5i,1H_0707-495,511580[1-4]01,XuY21,Par21,Kos18,Hag16,Dau12,Zog10,,,
19,6a,1H_1934-063,761870201,XuY22,,,,,,,,
20,6b,1H_1934-063,761870201,XuY22,,,,,,,,
21,7a,2MASSI_J0918486+211717,149170501,Pou07b,,,,,,,,
22,8a,2MASS_J1051+3539,841481701,Mat23,,,,,,,,
23,9a,2MASS_J1653+2349,841480801,Mat23,,,,,,,,
24,10a,3C_105,702074010,Tom14a,,,,,,,,
25,11a,3C_111,703034010,Gof13,Tom14a,Pat12,Bal11,Tom10c,,,,
26,11b,3C_111,705040010,Gof13,Tom13b,Tom12b,Tom11b,,,,,
27,11c,3C_111,705040020,Tom14a,Tom13b,Tom12b,Tom11b,,,,,
28,12a,3C_120,7000010[2-4]0,Tom14a,Tom10c,,,,,,,
29,12b,3C_120,706042010,Tom14a,,,,,,,,
30,12c,3C_120,693782401,Meh19,,,,,,,,
31,12d,3C_120,16221+175[64+65+76],Tom17a,,,,,,,,
32,13a,3C_273,126700801,Meh19,,,,,,,,
33,14a,3C_382,4910+6151,Ree09b,,,,,,,,
34,14b,3C_382,506120101,Tor10,,,,,,,,
35,14c,3C_382,790600101,Meh19,,,,,,,,
36,14d,3C_382,0790600[1-5]01,Urs18,,,,,,,,
37,14e,3C_382,0790600[1-5]01,Urs18,,,,,,,,
38,15a,3C_390.3,203720301,Meh19,Tor12,,,,,,,
39,15b,3C_390.3,203720301,Meh19,Tor12,,,,,,,
40,15c,3C_390.3,701060010,Tom14a,Gof13,Tom10c,,,,,,
41,15d,3C_390.3,16220+1653[0-1],Tom16,,,,,,,,
42,16a,3C_445,702056010,Pat12,,,,,,,,
43,16b,3C_445,10406,Ree10,Tom14a,Tor12,Bra11,,,,,
44,17a,3C_59,205390201,Meh19,,,,,,,,
45,17b,3C_59,205390201,Meh19,,,,,,,,
46,18a,4C_+31.63,550871001,Meh19,,,,,,,,
47,19a,4C_+34.47,102040101,Meh19,,,,,,,,
48,20a,4C_+74.26,4000+5195,DiG16,,,,,,,,
49,20b,4C_+74.26,200910201,Tom14a,,,,,,,,
50,20c,4C_+74.26,200910201,Meh19,DiG16,,,,,,,
51,20d,4C_+74.26,200910201,Meh19,DiG16,,,,,,,
52,20e,4C_+74.26,702057010,Gof13,Tom14a,,,,,,,
53,21a,Ark_120,147190101,Tom12a,Tom14b,Tom11a,,,,,,
54,22a,Ark_564,863,McK07,Tom13a,Mats04,,,,,,
55,22b,Ark_564,863,McK07,Tom13a,Mats04,,,,,,
56,22c,Ark_564,6810[1-4]01+0206400101,Smi08,Miz19b,Tom13a,,,,,,
57,22d,Ark_564,6810[1-4]01+0206400101,Smi08,Miz19b,Tom13a,,,,,,
58,22e,Ark_564,206400101,Pap07,Lah14,,,,,,,
59,22f,Ark_564,206400101,Lah16,Lah14,,,,,,,
60,22g,Ark_564,989[8-9]+10575,Gup13c,,,,,,,,
61,22h,Ark_564,989[8-9]+10575,Gup13c,,,,,,,,
62,22i,Ark_564,989[8-9]+10575,Gup13a,,,,,,,,
63,22j,Ark_564,989[8-9]+10575,Gup13a,,,,,,,,
64,22k,Ark_564,60101031002+710018010,Kar17,,,,,,,,
65,23a,CBS_126,705042010,Gof13,Chi12,,,,,,,
66,24a,Centaurus_A,704018010,Tom14a,,,,,,,,
67,24b,Centaurus_A,704018020,Tom14a,,,,,,,,
68,24c,Centaurus_A,704018030,Tom14a,,,,,,,,
69,25a,ESO_075-41,152670101,Meh19,,,,,,,,
70,26a,ESO_103-35,703031010,Gof13,,,,,,,,
71,27a,ESO_113-10,301890101,Meh12,,,,,,,,
72,27b,ESO_113-10,301890101,Meh12,,,,,,,,
73,28a,ESO_323-77,300240501,Jim08,Min14,Tom12a,Tom11a,,,,,
74,28b,ESO_323-77,300240501,Jim08,Min14,Tom12a,Tom11a,,,,,
75,28c,ESO_323-77,1184[8-9]+12139+12204,San16,Min14,,,,,,,
76,28d,ESO_323-77,1184[8-9]+12139+12204,San16,Min14,,,,,,,
77,28e,ESO_323-77,1184[8-9]+12139+12204,San16,Min14,,,,,,,
78,28f,ESO_323-77,694170101,San16,Min14,,,,,,,
79,28g,ESO_323-77,694170101,San16,Min14,,,,,,,
80,28h,ESO_323-77,694170101,San16,Min14,,,,,,,
81,29a,ESO_33-2,863050201+60601002002,Wal21,,,,,,,,
82,30a,GRS_1734-292,550451501,Tor17,,,,,,,,
83,31a,I_Zw_1,110890301,Ree19,,,,,,,,
84,31b,I_Zw_1,300470101,Miz19a,Ree19,Cos07b,,,,,,
85,31c,I_Zw_1,0743050[3+8]01,Miz19a,Ree19,,,,,,,
86,32a,IC_4329A,2177,McK07,Tom13a,,,,,,,
87,32b,IC_4329A,2177,McK07,Tom13a,,,,,,,
88,32c,IC_4329A,147440101,Tom12a,Tom14b,Tom13a,Tom11a,Mar06,Ste05a,,,
89,32d,IC_4329A,147440101,Lah16,Lah14,Tom14b,Tom13a,Tom12a,Tom11a,Mar06,Ste05a,
90,32e,IC_4329A,147440101,Lah16,Lah14,Tom14b,Tom13a,Tom12a,Tom11a,Mar06,Ste05a,
91,32f,IC_4329A,147440101,Lah16,Lah14,Tom14b,Tom13a,Tom12a,Tom11a,Mar06,Ste05a,
92,33a,IC_5063,704010010,Miz19a,,,,,,,,
93,34a,III_Zw_2,127110201,Meh19,,,,,,,,
94,35a,IRAS_F00183-7111,6010105000[2+4],Iwa17,,,,,,,,
95,36a,IRAS_00521-7054,795630[1-2]01+6030102900[2/4/6],Wal19,,,,,,,,
96,37a,IRAS_04416+1215,0852060101+60560026002,Tor22,,,,,,,,
97,37b,IRAS_04416+1215,0852060101+60560026002,Tor22,,,,,,,,
98,37c,IRAS_04416+1215,0852060101+60560026002,Tor22,,,,,,,,
99,38a,IRAS_05054+1718(W),60006011002,Bon23,Bal15,,,,,,,
100,38b,IRAS_05054+1718(W),497060[03-11],Bon23,Bal15,,,,,,,
101,39a,IRAS_05078+1626,502090501,Lah16,Lah14,,,,,,,
102,40a,IRAS_05189-2524,790580101,Smi19,,,,,,,,
103,41a,IRAS_09149-6206,830490101+60401020002,Wal20,,,,,,,,
104,41b,IRAS_09149-6206,830490101+60401020002,Wal20,,,,,,,,
105,41c,IRAS_09149-6206,830490101+60401020002,Wal20,,,,,,,,
106,41d,IRAS_09149-6206,90401630002+00088803001,Wal20,,,,,,,,
107,41e,IRAS_09149-6206,90401630002+00088803001,Wal20,,,,,,,,
108,41f,IRAS_09149-6206,90401630002+00088803001,Wal20,,,,,,,,
109,42a,IRAS_11119+3257,708038010,Tom15,Miz19a,,,,,,,
110,42b,IRAS_11119+3257,60101045002,Tom17c,Nar18,,,,,,,
111,43a,IRAS_13197-1627,206580101,Wal18,Min07,,,,,,,
112,43b,IRAS_13197-1627,506340101,Wal18,,,,,,,,
113,43c,IRAS_13197-1627,704022010,Wal18,,,,,,,,
114,43d,IRAS_13197-1627,707027010,Wal18,,,,,,,,
115,43e,IRAS_13197-1627,60101020002+0763220201,Wal18,,,,,,,,
116,44a,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
117,44b,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
118,44c,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
119,44d,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
120,44e,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
121,44f,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
122,44g,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
123,44h,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
124,44i,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
125,44j,IRAS_13224-3809,17 OBSIDs,Pin18,Mid23,Cha18,Jia18a,Jia22,Par17a,Par17b,,
126,45a,IRAS_13349+2438,96010101+0402080[2+3+8]01,Par18d,Lon03,Sak01,Lah13,,,,,
127,45b,IRAS_13349+2438,96010101+0402080[2+3+8]01,Par18d,Lon03,Sak01,Lah13,,,,,
128,45c,IRAS_13349+2438,96010101+0402080[2+3+8]01,Par18d,Lon03,Sak01,Lah13,,,,,
129,45d,IRAS_13349+2438,48[19-20],Lee13,Hol07,,,,,,,
130,45e,IRAS_13349+2438,48[19-20],Lee13,Hol07,,,,,,,
131,45f,IRAS_13349+2438,48[19-20],Lee13,Hol07,,,,,,,
132,45g,IRAS_13349+2438,48[19-20],Lee13,Hol07,,,,,,,
133,45h,IRAS_13349+2438,852390101+6050101900[2+4],Par20,,,,,,,,
134,45i,IRAS_13349+2438,852390101+6050101900[2+4],Par20,,,,,,,,
135,46a,IRAS_17020+4544,206860[1+2]01,San18,Lon15,,,,,,,
136,46b,IRAS_17020+4544,206860[1+2]01,San18,Lon15,,,,,,,
137,46c,IRAS_17020+4544,206860[1+2]01,San18,Lon15,,,,,,,
138,46d,IRAS_17020+4544,206860[1+2]01,San18,Lon15,,,,,,,
139,46e,IRAS_17020+4544,206860[1+2]01,San18,Lon15,,,,,,,
140,46f,IRAS_17020+4544,0721220101+0721220301,San18,Lon15,,,,,,,
141,46g,IRAS_17020+4544,0721220101+0721220301,San18,Lon15,,,,,,,
142,46h,IRAS_17020+4544,0721220101+0721220301,San18,Lon15,,,,,,,
143,46i,IRAS_17020+4544,0721220101+0721220301,San18,Lon15,,,,,,,
144,46j,IRAS_17020+4544,0721220101+0721220301,San18,Lon15,,,,,,,
145,47a,IRAS_18325-5926,22940[1-3]01,Iwa16,,,,,,,,
146,47b,IRAS_18325-5926,22940[1-3]01,Iwa16,,,,,,,,
147,47c,IRAS_18325-5926,22940[1-3]01,Iwa16,,,,,,,,
148,47d,IRAS_18325-5926,22940[1-3]01,Iwa16,,,,,,,,
149,47e,IRAS_18325-5926,22940[1-3]01,Iwa16,,,,,,,,
150,47f,IRAS_18325-5926,31[48+52],Moc11,,,,,,,,
151,48a,IRAS_23226-3843,0760020[1+4+5]01+80101001002,Kol20,,,,,,,,
152,48b,IRAS_23226-3843,0840800501+80502607002,Kol23,,,,,,,,
153,49a,LBQS_1338-0038,841482101,Mat23,,,,,,,,
154,50a,MCG-01-24-12,307000501+600610910[02/04/06/08/10/12],Mid21,,,,,,,,
155,51a,MCG-03-58-007,705052010,Bra18,Bra21,,,,,,,
156,51b,MCG-03-58-007,705052010,Bra18,Bra21,,,,,,,
157,51c,MCG-03-58-007,0764010101+060101027002,Bra18,Bra21,Mat19,,,,,,
158,51d,MCG-03-58-007,0764010101+060101027002,Bra18,Bra21,Mat19,,,,,,
159,51e,MCG-03-58-007,0764010101+060101027002,Bra18,Bra21,Mat19,,,,,,
160,51f,MCG-03-58-007,0764010101+060101027002,Bra18,Bra21,Mat19,,,,,,
161,51g,MCG-03-58-007,19476+19884,Bra21,,,,,,,,
162,51h,MCG-03-58-007,19476+19884,Bra21,,,,,,,,
163,51i,MCG-03-58-007,1038400[1-6],Bra21,,,,,,,,
164,51j,MCG-03-58-007,1038400[1-6],Bra21,,,,,,,,
165,51k,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
166,51l,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
167,51m,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
168,51n,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
169,51o,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
170,51p,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
171,51q,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
172,51r,MCG-03-58-007,0840230301+060502004002,Bra22,,,,,,,,
173,52a,MCG-5-23-16,302850201,Tom12a,Tom11a,Bra07,,,,,,
174,52b,MCG-5-23-16,890670101,Ser23,,,,,,,,
175,53a,MCG-6-30-15,433,McK07,Tom13a,,,,,,,
176,53b,MCG-6-30-15,111570[1+2+4+5]01,Sak03,,,,,,,,
177,53c,MCG-6-30-15,111570[1+2+4+5]01,Sak03,,,,,,,,
178,53d,MCG-6-30-15,29740701,Lah16,Lah14,Chi11,,,,,,
179,53e,MCG-6-30-15,29740701,Lah16,Lah14,Chi11,,,,,,
180,53f,MCG-6-30-15,29740701,Lah16,Lah14,Chi11,,,,,,
181,53g,MCG-6-30-15,47[59-62],Hol10,You05,Chi11,,,,,,
182,53h,MCG-6-30-15,47[59-62],Hol10,Gib07,Chi11,,,,,,
183,53i,MCG-6-30-15,47[59-62],Hol10,Gib07,Chi11,,,,,,
184,53j,MCG-6-30-15,100004010+7000070[1-3]0,Gof13,Pat12,Chi11,,,,,,
185,54a,MR_2251-178,12940101,Lah16,Mao22,Lah14,Kas04,,,,,
186,54b,MR_2251-178,12940101,Lah16,Mao22,Lah14,Kas04,,,,,
187,54c,MR_2251-178,2977,Gib05,,,,,,,,
188,54d,MR_2251-178,2977,Ree13,,,,,,,,
189,54e,MR_2251-178,2977,Ree13,Gib05,,,,,,,
190,54f,MR_2251-178,2977,Ree13,,,,,,,,
191,54g,MR_2251-178,704055010,Gof13,Pat12,Gof11,,,,,,
192,54h,MR_2251-178,128[28-30],Ree13,,,,,,,,
193,54i,MR_2251-178,128[28-30],Ree13,,,,,,,,
194,54j,MR_2251-178,0670120[2-4]01,Ree13,Nar14,,,,,,,
195,54k,MR_2251-178,0670120[2-4]01,Ree13,Nar14,,,,,,,
196,55a,Mrk_1040(=NGC_931),1507[5-6]+165[71+84],Ree17,,,,,,,,
197,56a,Mrk_1044,695290101,Kro21,,,,,,,,
198,56b,Mrk_1044,695290101,Kro21,,,,,,,,
199,56c,Mrk_1044,695290101,Kro21,Mal18,,,,,,,
200,56d,Mrk_1044,695290101,Kro21,Mal18,,,,,,,
201,56e,Mrk_1044,824080301,XuY23,,,,,,,,
202,56f,Mrk_1044,824080401,XuY23,,,,,,,,
203,56g,Mrk_1044,824080501,XuY23,,,,,,,,
204,56h,Mrk_1044,841820201,XuY23,,,,,,,,
205,57a,Mrk_1048(=NGC_985),3010,Kro05a,,,,,,,,
206,57b,Mrk_1048(=NGC_985),3010,Kro05a,,,,,,,,
207,57c,Mrk_1048(=NGC_985),150470601,Ebr21,Ebr16a,Kro09,,,,,,
208,57d,Mrk_1048(=NGC_985),150470601,Ebr21,Ebr16a,Kro09,,,,,,
209,57e,Mrk_1048(=NGC_985),150470601,Ebr21,Ebr16a,Kro09,,,,,,
210,57f,Mrk_1048(=NGC_985),690870501,Ebr21,Ebr16a,,,,,,,
211,57g,Mrk_1048(=NGC_985),690870501,Ebr21,Ebr16a,,,,,,,
212,57h,Mrk_1048(=NGC_985),690870501,Ebr21,Ebr16a,,,,,,,
213,57i,Mrk_1048(=NGC_985),690870501,Ebr21,Ebr16a,,,,,,,
214,57j,Mrk_1048(=NGC_985),743830501,Ebr21,Ebr16a,,,,,,,
215,57k,Mrk_1048(=NGC_985),743830501,Ebr21,Ebr16a,,,,,,,
216,57l,Mrk_1048(=NGC_985),743830501,Ebr21,Ebr16a,,,,,,,
217,57m,Mrk_1048(=NGC_985),743830501,Ebr21,Ebr16a,,,,,,,
218,57n,Mrk_1048(=NGC_985),743830501,Ebr21,Ebr16a,,,,,,,
219,57o,Mrk_1048(=NGC_985),743830601,Ebr21,Ebr16a,,,,,,,
220,57p,Mrk_1048(=NGC_985),743830601,Ebr21,Ebr16a,,,,,,,
221,57q,Mrk_1048(=NGC_985),743830601,Ebr21,Ebr16a,,,,,,,
222,57r,Mrk_1048(=NGC_985),743830601,Ebr21,Ebr16a,,,,,,,
223,57s,Mrk_1048(=NGC_985),743830601,Ebr21,Ebr16a,,,,,,,
224,58a,Mrk_205,124110101,Tom12a,Tom11a,,,,,,,
225,59a,Mrk_231,706037010,Miz19a,,,,,,,,
226,59b,Mrk_231,1031+40[28-30]+1294[7-9]+6000202500[2+4],Fer15,Nar18,,,,,,,
227,59c,Mrk_231,0770580[4-5]01,Miz19a,,,,,,,,
228,60a,Mrk_273,701050010,Miz19a,,,,,,,,
229,61a,Mrk_279,4027-4436,Tom13a,Cos07a,Kaa04,,,,,,
230,61b,Mrk_279,4027-4436,Tom13a,Cos07a,Kaa04,,,,,,
231,61c,Mrk_279,302480[4-6]01,Cos10,Ebr10,,,,,,,
232,61d,Mrk_279,302480[4-6]01,Cos10,Ebr10,,,,,,,
233,61e,Mrk_279,302480501,Tom12a,Tom11a,,,,,,,
234,61f,Mrk_279,704031010,Gof13,,,,,,,,
235,62a,Mrk_290,3567+444[1-2],Zha11,Tom13a,,,,,,,
236,62b,Mrk_290,4399,Zha11,Tom13a,,,,,,,
237,62c,Mrk_290,400360[2+3+6+8]01,Zha11,Tom13a,,,,,,,
238,62d,Mrk_290,400360[2+3+6+8]01,Zha11,Tom13a,,,,,,,
239,62e,Mrk_290,400360601,Tom12a,Tom11a,,,,,,,
240,63a,Mrk_335,600540601,Lon13,,,,,,,,
241,63b,Mrk_335,600540601,Lon13,,,,,,,,
242,63c,Mrk_335,600540601,Lon13,,,,,,,,
243,63d,Mrk_335,600540501,Lon13,,,,,,,,
244,63e,Mrk_335,600540501,Lon13,,,,,,,,
245,63f,Mrk_335,600540501,Lon13,,,,,,,,
246,63g,Mrk_335,7080160[1-2]0,Gal15,,,,,,,,
247,63h,Mrk_335,741280201,Gal19,Lon19,,,,,,,
248,63i,Mrk_335,780500301,Par19c,,,,,,,,
249,63j,Mrk_335,831790601,Par19c,,,,,,,,
250,64a,Mrk_509,130720101,Tom12a,Tom11a,Cap09,Pon09,Dad05,,,,
251,64b,Mrk_509,2087,McK07,Tom13a,Yaq03a,,,,,,
252,64c,Mrk_509,2087,McK07,Tom13a,Yaq03a,,,,,,
253,64d,Mrk_509,306090201,Tom12a,Tom14b,Tom11a,Det10,Cap09,Pon09,,,
254,64e,Mrk_509,306090201,Lah16,Lah14,Tom14b,Tom12a,Tom11a,Det10,Cap09,Pon09,
255,64f,Mrk_509,306090401,Tom12a,Tom11a,Det10,Cap09,Pon09,,,,
256,64g,Mrk_509,060139[02-11]01,Det11,Kaa14b,Kaa12,Ebr11a,Kaa11,,,,
257,64h,Mrk_509,060139[02-11]01,Det11,Kaa14b,Kaa12,Ebr11a,Kaa11,,,,
258,64i,Mrk_509,060139[02-11]01,Det11,Kaa14b,Kaa12,Ebr11a,Kaa11,,,,
259,64j,Mrk_509,060139[02-11]01,Det11,Kaa14b,Kaa12,Ebr11a,Kaa11,,,,
260,64k,Mrk_509,060139[02-11]01,Det11,Kaa14b,Kaa12,Ebr11a,Kaa11,,,,
261,64l,Mrk_509,1386[4-5],Kaa14b,,,,,,,,
262,64m,Mrk_509,1386[4-5],Kaa14b,,,,,,,,
263,64n,Mrk_509,1386[4-5],Kaa14b,,,,,,,,
264,64o,Mrk_509,1386[4-5],Kaa14b,,,,,,,,
265,65a,Mrk_590,130720[1-2]01,Smi07,,,,,,,,
266,65b,Mrk_590,130720[1-2]01,Smi07,,,,,,,,
267,65c,Mrk_590,130720[1-2]01,Smi07,,,,,,,,
268,65d,Mrk_590,4924,Gup15,,,,,,,,
269,65e,Mrk_590,4924,Gup15,,,,,,,,
270,65f,Mrk_590,4924,Gup15,,,,,,,,
271,66a,Mrk_6,144230101,Meh19,,,,,,,,
272,67a,Mrk_704,502091601,Lah16,Lah14,Tom13a,Lah11,,,,,
273,67b,Mrk_704,502091601,Lah16,Lah14,Tom13a,Lah11,,,,,
274,67c,Mrk_704,502091601,Lah16,Lah14,Tom13a,Lah11,,,,,
275,68a,Mrk_766,1597,McK07,,,,,,,,
276,68b,Mrk_766,1597,McK07,,,,,,,,
277,68c,Mrk_766,1597,McK07,,,,,,,,
278,68d,Mrk_766,109141301,Lah16,Moc23,Lah14,Mas03,,,,,
279,68e,Mrk_766,109141301,Lah16,Moc23,Lah14,Mas03,,,,,
280,68f,Mrk_766,304030301,Tom12a,Moc23,Tom14b,Ris11,Tom11a,,,,
281,68g,Mrk_766,304030501,Tom12a,Moc23,Tom14b,Ris11,Tom11a,,,,
282,68h,Mrk_766,701035010,Gof13,Pat12,,,,,,,
283,68i,Mrk_766,701035020,Gof13,Pat12,,,,,,,
284,68j,Mrk_766,0763790401+60101022002,Moc23,,,,,,,,
285,68k,Mrk_766,60001048002+80076002,Moc23,,,,,,,,
286,69a,Mrk_79(=UGC_3973),400070201,Tom12a,Tom14b,Tom11a,,,,,,
287,69b,Mrk_79(=UGC_3973),502091001,Lah14,,,,,,,,
288,70a,Mrk_841,112910201+0070740[1+3]01,Lon10,Tom13a,,,,,,,
289,70b,Mrk_841,112910201+0070740[1+3]01,Lon10,Tom13a,,,,,,,
290,70c,Mrk_841,205340401,Tom12a,Tom11a,,,,,,,
291,70d,Mrk_841,890640201,Meh23,,,,,,,,
292,70e,Mrk_841,890640201,Meh23,,,,,,,,
293,71a,Mrk_896,112600501,Meh19,Pag03,,,,,,,
294,72a,NGC_1068,0740060[2-4]01,Miz19a,,,,,,,,
295,73a,NGC_1365,151370101,Ris05,,,,,,,,
296,73b,NGC_1365,151370701,Ris05,,,,,,,,
297,73c,NGC_1365,205590301,Ris05,,,,,,,,
298,73d,NGC_1365,205590401,Ris05,,,,,,,,
299,73e,NGC_1365,68[68-70],Ven18,,,,,,,,
300,73f,NGC_1365,702047010,Gof13,Pat12,,,,,,,
301,73g,NGC_1365,705031010,Gof13,Pat12,,,,,,,
302,73h,NGC_1365,705031020,Bre13,Pat12,,,,,,,
303,73i,NGC_1365,692840401,Bra14,Mon22,,,,,,,
304,73j,NGC_1365,692840401,Bra14,Mon22,,,,,,,
305,74a,NGC_1566,800840201,Par19a,,,,,,,,
306,74b,NGC_1566,800840201,Par19a,,,,,,,,
307,75a,NGC_2992,147920301,Mari18,,,,,,,,
308,75b,NGC_2992,147920301,Mari18,,,,,,,,
309,75c,NGC_2992,60160371002,Mari18,,,,,,,,
310,75d,NGC_2992,840920201,Lum23,,,,,,,,
311,75e,NGC_2992,840920301+90501623002,Lum23,,,,,,,,
312,76a,NGC_3227,400270[1-2]01,Tom13a,Lah14,Mar09,Beu15,,,,,
313,76b,NGC_3227,400270[1-2]01,Tom13a,Lah14,Mar09,Beu15,,,,,
314,76c,NGC_3227,703022010,Gof13,Pat12,,,,,,,
315,76d,NGC_3227,703022030,Gof13,Pat12,,,,,,,
316,76e,NGC_3227,703022050,Gof13,Pat12,,,,,,,
317,76f,NGC_3227,782520601,Tur18,,,,,,,,
318,76g,NGC_3227,782520601,Tur18,,,,,,,,
319,76h,NGC_3227,782520601,Tur18,,,,,,,,
320,77a,NGC_3516,2431+2080,McK07,Tom13a,Hol12,Tur05,,,,,
321,77b,NGC_3516,107460701,Lah16,Lah14,Hol12,,,,,,
322,77c,NGC_3516,2482,McK07,Tom13a,Hol12,Tur05,,,,,
323,77d,NGC_3516,2482,McK07,Tom13a,Hol12,Tur05,,,,,
324,77e,NGC_3516,100031010,Gof13,Pat12,Hol12,,,,,,
325,77f,NGC_3516,401210401,Tom12a,Hol12,Tom11a,Meh10,Tur08,,,,
326,77g,NGC_3516,401210501,Tom12a,Hol12,Tom11a,Meh10,Tur08,,,,
327,77h,NGC_3516,401210601,Tom12a,Hol12,Tom11a,Meh10,Tur08,,,,
328,77i,NGC_3516,401211001,Tom12a,Hol12,Tom11a,Meh10,Tur08,,,,
329,78a,NGC_3783,373+209[0-4],Kro03,Kas00,Kas01,,,,,,
330,78b,NGC_3783,373+209[0-4],Kro03,Kas00,Kas01,,,,,,
331,78c,NGC_3783,112210101,Tom12a,Tom11a,,,,,,,
332,78d,NGC_3783,112210101,Blu02,,,,,,,,
333,78e,NGC_3783,112210101,Blu02,,,,,,,,
334,78f,NGC_3783,2090,McK07,Mao19,Sco14,Tom13a,Kro03,Kro05b,Net03,Kas02,Hol05
335,78g,NGC_3783,2090,McK07,Mao19,Sco14,Tom13a,Kro03,Kro05b,Net03,Kas02,Hol05
336,78h,NGC_3783,2090,McK07,Mao19,Sco14,Tom13a,Kro03,Kro05b,Net03,Kas02,Hol05
337,78i,NGC_3783,2090,McK07,Mao19,Sco14,Tom13a,Kro03,Kro05b,Net03,Kas02,Hol05
338,78j,NGC_3783,112210201,Tom12a,Mao19,Tom11a,Ree04a,Beh03,,,,
339,78k,NGC_3783,112210501,Lah16,Lah14,Mao19,Tom12a,Tom11a,Ree04a,Beh03,,
340,78l,NGC_3783,112210501,Lah16,Lah14,Mao19,Tom12a,Tom11a,Ree04a,Beh03,,
341,78m,NGC_3783,701033010,Gof13,Pat12,,,,,,,
342,78n,NGC_3783,704063010,Gof13,Pat12,,,,,,,
343,78o,NGC_3783,780860901+80202006002,Meh17,Mao19,,,,,,,
344,78p,NGC_3783,780860901+80202006002,Meh17,Mao19,,,,,,,
345,78q,NGC_3783,780860901+80202006002,Meh17,Mao19,,,,,,,
346,78r,NGC_3783,780861001+80202006004,Meh17,Mao19,,,,,,,
347,78s,NGC_3783,780861001+80202006004,Meh17,Mao19,,,,,,,
348,78t,NGC_3783,780861001+80202006004,Meh17,Mao19,,,,,,,
349,79a,NGC_4051,859,McK07,Tom13a,Col01,,,,,,
350,79b,NGC_4051,859,McK07,Tom13a,Col01,,,,,,
351,79c,NGC_4051,859,McK07,Tom13a,Col01,,,,,,
352,79d,NGC_4051,109141401,Tom12a,Tom14b,Tom11a,Kro07,Ogl04,Pou04,,,
353,79e,NGC_4051,109141401,Lah16,Lah14,Tom14b,Tom12a,Tom11a,Pou04,Kro07,Ogl04,
354,79f,NGC_4051,109141401,Lah16,Lah14,Tom14b,Tom12a,Tom11a,Pou04,Kro07,Ogl04,
355,79g,NGC_4051,17 OBSIDs,Pou11,,,,,,,,
356,79h,NGC_4051,17 OBSIDs,Pou11,,,,,,,,
357,79i,NGC_4051,17 OBSIDs,Pou11,,,,,,,,
358,79j,NGC_4051,17 OBSIDs,Pou11,,,,,,,,
359,79k,NGC_4051,17 OBSIDs,Pou11,,,,,,,,
360,79l,NGC_4051,3144,Ste09,,,,,,,,
361,79m,NGC_4051,3144,Ste09,,,,,,,,
362,79n,NGC_4051,3144,Ste09,,,,,,,,
363,79o,NGC_4051,157560101,Tom12a,Tom14b,Tom11a,,,,,,
364,79p,NGC_4051,4160,Ste09,,,,,,,,
365,79q,NGC_4051,4160,Ste09,,,,,,,,
366,79r,NGC_4051,4160,Ste09,,,,,,,,
367,79s,NGC_4051,4160,Ste09,,,,,,,,
368,79t,NGC_4051,700004010,Gof13,Pat12,Lob11,Ter09,,,,,
369,79u,NGC_4051,703023010,Gof13,Pat12,Lob11,,,,,,
370,79v,NGC_4051,12 OBSIDs,Lob11,Tom13a,Kin12,Ogo22,,,,,
371,79w,NGC_4051,12 OBSIDs,Lob11,Tom13a,Kin12,Ogo22,,,,,
372,79x,NGC_4051,12 OBSIDs,Lob11,Tom13a,Kin12,Ogo22,,,,,
373,79y,NGC_4051,12 OBSIDs,Lob11,Tom13a,Kin12,Ogo22,,,,,
374,79z,NGC_4051,12 OBSIDs,Lob11,Tom13a,Kin12,Ogo22,,,,,
375,79aa,NGC_4051,060632[01-04]01+060632[13-23]01,Pou13,Miz17,Pou12,,,,,,
376,79ab,NGC_4051,060632[01-04]01+060632[13-23]01,Pou13,Miz17,Pou12,,,,,,
377,79ac,NGC_4051,060632[01-04]01+060632[13-23]01,Pou13,Miz17,Pou12,,,,,,
378,79ad,NGC_4051,060632[01-04]01+060632[13-23]01,Pou13,Miz17,Pou12,,,,,,
379,79ae,NGC_4051,060632[01-04]01+060632[13-23]01,Pou13,Miz17,Pou12,,,,,,
380,79af,NGC_4051,060632[01-04]01+060632[13-23]01,Pou13,Miz17,Pou12,,,,,,
381,79ag,NGC_4051,10 OBSIDs,Ogo22,,,,,,,,
382,79ah,NGC_4051,10 OBSIDs,Ogo22,,,,,,,,
383,79ai,NGC_4051,10 OBSIDs,Ogo22,,,,,,,,
384,79aj,NGC_4051,10 OBSIDs,Ogo22,,,,,,,,
385,79ak,NGC_4051,10 OBSIDs,Ogo22,,,,,,,,
386,80a,NGC_4151,335,Tom13a,Kra05,,,,,,,
387,80b,NGC_4151,402660201,Tom12a,Tom11a,,,,,,,
388,80c,NGC_4151,701034010,Gof13,Pat12,,,,,,,
389,80d,NGC_4151,657840[3-4]01+0761670301,Zog19,,,,,,,,
390,80e,NGC_4151,6000111100[2+3+5]+707024010,Beu17,,,,,,,,
391,81a,NGC_4388,800017010,Shi08,Gan22,,,,,,,
392,81b,NGC_4388,675140101,Urs19,,,,,,,,
393,82a,NGC_4395,702001010,Gof13,,,,,,,,
394,83a,NGC_4507,6220201,Tom12a,Tom11a,Matt04,,,,,,
395,84a,NGC_4593,109970101,Lah16,Lah14,,,,,,,
396,84b,NGC_4593,1589,Ste03c,,,,,,,,
397,84c,NGC_4593,1589,Ste03c,,,,,,,,
398,84d,NGC_4593,2089,McK07,Tom13a,McK03,,,,,,
399,84e,NGC_4593,2089,McK07,Tom13a,McK03,,,,,,
400,84f,NGC_4593,0059830101+12154+13240,Ebr13,,,,,,,,
401,84g,NGC_4593,0059830101+12154+13240,Ebr13,,,,,,,,
402,84h,NGC_4593,0059830101+12154+13240,Ebr13,,,,,,,,
403,84i,NGC_4593,0059830101+12154+13240,Ebr13,,,,,,,,
404,84j,NGC_4593,0740920[2-6]01,Urs16,,,,,,,,
405,84k,NGC_4593,0740920[2-6]01,Urs16,,,,,,,,
406,85a,NGC_5506,7010300[1-3]0,Gof13,,,,,,,,
407,86a,NGC_5548,837,McK07,Ebr16b,Tom13a,And10,Kaa02,,,,
408,86b,NGC_5548,837,McK07,Ebr16b,Tom13a,And10,Kaa02,,,,
409,86c,NGC_5548,89960301,Lah16,Cap16,Ebr16b,Lah14,Ste03a,,,,
410,86d,NGC_5548,89960301,Lah16,Cap16,Ebr16b,Lah14,Ste03a,,,,
411,86e,NGC_5548,304[5-6]+3383,Kaa14a,Ebr16b,Ste05b,Mao17,Det08,,,,
412,86f,NGC_5548,304[5-6]+3383,Kaa14a,Ebr16b,Ste05b,Mao17,Det08,,,,
413,86g,NGC_5548,304[5-6]+3383,Kaa14a,Ebr16b,Ste05b,Mao17,Det08,,,,
414,86h,NGC_5548,304[5-6]+3383,Kaa14a,Ebr16b,Ste05b,Mao17,Det08,,,,
415,86i,NGC_5548,304[5-6]+3383,Kaa14a,Ebr16b,Ste05b,Mao17,Det08,,,,
416,86j,NGC_5548,304[5-6]+3383,Kaa14a,Ebr16b,Ste05b,Mao17,Det08,,,,
417,86k,NGC_5548,702042040,Kro10,Pat12,Bre12,,,,,,
418,86l,NGC_5548,702042040,Kro10,Pat12,Bre12,,,,,,
419,86m,NGC_5548,702042040,Kro10,Pat12,Bre12,,,,,,
420,86n,NGC_5548,72011[03-14]01,Kaa14a,DiG15,,,,,,,
421,86o,NGC_5548,72011[03-14]01,Kaa14a,DiG15,,,,,,,
422,86p,NGC_5548,72011[03-14]01,Kaa14a,DiG15,,,,,,,
423,86q,NGC_5548,72011[03-14]01,Kaa14a,DiG15,,,,,,,
424,86r,NGC_5548,72011[03-14]01,Kaa14a,DiG15,,,,,,,
425,86s,NGC_5548,72011[03-14]01,Kaa14a,DiG15,,,,,,,
426,87a,NGC_6240,0101640[5-6]01,Miz19a,,,,,,,,
427,87b,NGC_6240,0147420[4-6]01,Miz19a,,,,,,,,
428,88a,NGC_6860,552170301,Win10,,,,,,,,
429,88b,NGC_6860,552170301,Win10,,,,,,,,
430,89a,NGC_7469,112170101,Lah16,Lah14,Tom13a,Blu03,,,,,
431,89b,NGC_7469,10 OBSIDs,Meh18,,,,,,,,
432,89c,NGC_7469,10 OBSIDs,Meh18,,,,,,,,
433,89d,NGC_7469,10 OBSIDs,Meh18,,,,,,,,
434,89e,NGC_7469,10 OBSIDs,Meh18,,,,,,,,
435,89f,NGC_7469,10 OBSIDs,Meh18,,,,,,,,
436,89g,NGC_7469,10 OBSIDs,Meh18,,,,,,,,
437,89h,NGC_7469,0207090[1-2]01,Blu07,,,,,,,,
438,89i,NGC_7469,0207090[1-2]01,Blu07,,,,,,,,
439,89j,NGC_7469,0207090[1-2]01,Blu07,,,,,,,,
440,89k,NGC_7469,0760350[2-8]01,Beh17,,,,,,,,
441,89l,NGC_7469,0760350[2-8]01,Beh17,,,,,,,,
442,89m,NGC_7469,0760350[2-8]01,Beh17,,,,,,,,
443,90a,NGC_7582,112310201,Tom12a,Tom11a,,,,,,,
444,91a,PDS_456,41160101,Ree03,Par18a,Mat17,Ree16,,,,,
445,91b,PDS_456,41160101,Beh10,,,,,,,,
446,91c,PDS_456,4063,Boi19,Beh10,,,,,,,
447,91d,PDS_456,701056010,Gof13,Gof14,Mat17,Mat16,Hag15,Ree14,Pat12,Ree09a,Beh10
448,91e,PDS_456,701056010,Gof13,Gof14,Mat17,Mat16,Hag15,Ree14,Pat12,Ree09a,Beh10
449,91f,PDS_456,501580[1-2]01,Beh10,,,,,,,,
450,91g,PDS_456,705041010,Gof13,Gof14,Mat17,Mat16,Hag15,Ree14,,,
451,91h,PDS_456,705041010,Gof13,Gof14,Mat17,Mat16,Hag15,Ree14,,,
452,91i,PDS_456,707035020,Gof14,,,,,,,,
453,91j,PDS_456,707035030,Gof14,,,,,,,,
454,91k,PDS_456,721010201+60002032002,Nar15,Par18a,Mat17,Ree16,Boi19,,,,
455,91l,PDS_456,721010301+60002032004,Nar15,Par18a,Mat17,Ree16,Boi19,,,,
456,91m,PDS_456,721010401+60002032006,Nar15,Par18a,Mat17,Ree16,Lum18,Boi19,,,
457,91n,PDS_456,721010501+60002032008,Nar15,Par18a,Mat17,Ree16,Lum18,Boi19,,,
458,91o,PDS_456,721010601+60002032010,Nar15,Par18a,Mat17,Ree16,Boi19,,,,
459,91p,PDS_456,17452+9010100800[2+4],Boi19,,,,,,,,
460,91q,PDS_456,17452+9010100800[2+4],Boi19,,,,,,,,
461,91r,PDS_456,60201020002,Ree18b,,,,,,,,
462,91s,PDS_456,60201020002,Ree18b,,,,,,,,
463,91t,PDS_456,780690201,Ree18b,,,,,,,,
464,91u,PDS_456,780690201,Ree18b,,,,,,,,
465,91v,PDS_456,780690301,Ree18b,,,,,,,,
466,91w,PDS_456,780690301,Ree18b,,,,,,,,
467,91x,PDS_456,830390201,Ree20,,,,,,,,
468,91y,PDS_456,830390201,Ree20,,,,,,,,
469,91z,PDS_456,830390401+60402007004,Ree20,,,,,,,,
470,91aa,PDS_456,830390401+60402007004,Ree20,,,,,,,,
471,91ab,PDS_456,830390401+60402007004,Ree20,,,,,,,,
472,92a,PG_0804+761,102040401,Mat23,,,,,,,,
473,93a,PG_0844+349,103660201,Blu05,Bri06,Pou03d,,,,,,
474,94a,PG_0947+396,841481001,Mat23,,,,,,,,
475,95a,PG_1114+445,109080801,Ser19,,,,,,,,
476,95b,PG_1114+445,651330101,Mat23,,,,,,,,
477,95c,PG_1114+445,651330301,Mat23,,,,,,,,
478,95d,PG_1114+445,651330[4-5]01,Ser19,,,,,,,,
479,95e,PG_1114+445,651330601,Ser19,,,,,,,,
480,95f,PG_1114+445,651330601,Ser19,,,,,,,,
481,95g,PG_1114+445,651330701,Ser19,,,,,,,,
482,95h,PG_1114+445,651330[8-9]01,Ser19,,,,,,,,
483,95i,PG_1114+445,651330[8-9]01,Ser19,,,,,,,,
484,95j,PG_1114+445,651331001,Ser19,,,,,,,,
485,95k,PG_1114+445,651331101,Ser19,,,,,,,,
486,96a,PG_1126-041,202060201,Giu23,,,,,,,,
487,96b,PG_1126-041,556230701,Giu23,,,,,,,,
488,96c,PG_1126-041,556231201,Giu23,,,,,,,,
489,96d,PG_1126-041,606150101,Giu23,Giu11,,,,,,,
490,96e,PG_1126-041,728180201,Giu23,,,,,,,,
491,96f,PG_1126-041,728180301,Giu23,,,,,,,,
492,96g,PG_1126-041,728180401,Giu23,,,,,,,,
493,96h,PG_1126-041,728180501,Giu23,,,,,,,,
494,97a,PG_1202+281,841480501,Mat23,,,,,,,,
495,98a,PG_1211+143,112610101,Tom12a,Miz21,Gal13c,Tom11a,Kas06,Pou06,Pou03c,Ree08,
496,98b,PG_1211+143,112610101,Pou14,,,,,,,,
497,98c,PG_1211+143,112610101,Pou14,,,,,,,,
498,98d,PG_1211+143,112610101,Pou14,,,,,,,,
499,98e,PG_1211+143,112610101+0208020101+0502050[1-2]01,Pou09,Pou07a,,,,,,,
500,98f,PG_1211+143,112610101+0208020101+0502050[1-2]01,Pou09,Pou07a,,,,,,,
501,98g,PG_1211+143,4880+53[29-30],Ree05,,,,,,,,
502,98h,PG_1211+143,4880+53[29-30],Ree05,,,,,,,,
503,98i,PG_1211+143,700009010,Pat12,Ree08,,,,,,,
504,98j,PG_1211+143,309040[18+21+22],Pap16,,,,,,,,
505,98k,PG_1211+143,745110[1-7]01,Pou16a,Pou18,Lob16,,,,,,
506,98l,PG_1211+143,745110[1-7]01,Pou16a,Pou18,Lob16,,,,,,
507,98m,PG_1211+143,745110[1-7]01,Ree18a,Lob16,Pou16c,,,,,,
508,98n,PG_1211+143,745110[1-7]01,Ree18a,Lob16,Pou16c,,,,,,
509,98o,PG_1211+143,745110[1-7]01,Ree18a,Lob16,Pou16c,,,,,,
510,98p,PG_1211+143,745110[1-7]01,Ree18a,Lob16,Pou16c,,,,,,
511,98q,PG_1211+143,171[08-10]+1764[5-7],Dan18,,,,,,,,
512,99a,PG_1402+261,109081001,Ree04b,,,,,,,,
513,100a,PG_1404+226,51760201,Das05,,,,,,,,
514,101a,PG_1448+273,781430101,Kos20,Ree23,Lau21,,,,,,
515,101b,PG_1448+273,781430101,Kos20,Ree23,Lau21,,,,,,
516,101c,PG_1448+273,60701013002,Ree23,,,,,,,,
517,101d,PG_1448+273,60701013002,Ree23,,,,,,,,
518,101e,PG_1448+273,890600101,Ree23,,,,,,,,
519,101f,PG_1448+273,890600101,Ree23,,,,,,,,
520,102a,PKS_0405-12,202210301,Meh19,,,,,,,,
521,103a,PKS_0921-213,65940501,Meh19,,,,,,,,
522,104a,PKS_1549-79,550970101,Tom14a,,,,,,,,
523,104b,PKS_1549-79,550970101,Tom14a,,,,,,,,
524,105a,PKS_2135-14,92850201,Meh19,,,,,,,,
525,106a,SWIFT_J2127.4+5654,702122010,Gof13,,,,,,,,
526,107a,Ton_28,804560[1-2]01,Nar19,,,,,,,,
527,108a,Ton_S180,790990101,Mat20,,,,,,,,
528,109a,WKK_4438,60061259002+706011010,Jia18b,,,,,,,,
529,110a,APM_08279+5255,2979,Cha21,Hag17,Sae11,Cha09,Cha02,,,,
530,110b,APM_08279+5255,2979,Cha21,Hag17,Sae11,Cha09,Cha02,,,,
531,110c,APM_08279+5255,92800201,Cha21,Hag17,Sae11,Cha09,,,,,
532,110d,APM_08279+5255,92800201,Cha21,Hag17,Sae11,Cha09,,,,,
533,110e,APM_08279+5255,7010570[1-3]0,Gof13,Hag17,Sae11,Sae09,,,,,
534,110f,APM_08279+5255,7010570[1-3]0,Gof13,Hag17,Sae11,Sae09,,,,,
535,110g,APM_08279+5255,502220201,Cha21,Hag17,Sae11,Cha09,,,,,
536,110h,APM_08279+5255,502220201,Cha21,Hag17,Sae11,Cha09,,,,,
537,110i,APM_08279+5255,502220301,Cha21,Hag17,Sae11,Cha09,,,,,
538,110j,APM_08279+5255,502220301,Cha21,Hag17,Sae11,Cha09,,,,,
539,110k,APM_08279+5255,7684,Cha21,Hag17,Sae11,Cha09,,,,,
540,110l,APM_08279+5255,7684,Cha21,Hag17,Sae11,Cha09,,,,,
541,111a,CXOCDFS_J0332-2747,11 OBSIDs,Wan05,Zhe08,,,,,,,
542,112a,H_1413+117,5645,Cha07b,,,,,,,,
543,112b,H_1413+117,5645,Cha07b,,,,,,,,
544,113a,HS_0810+2554,3023,Cha14,Cha16,,,,,,,
545,113b,HS_0810+2554,3023,Cha14,Cha16,,,,,,,
546,113c,HS_0810+2554,3023+16110,Cha16,,,,,,,,
547,113d,HS_0810+2554,728990101,Cha21,Cha16,,,,,,,
548,113e,HS_0810+2554,728990101,Cha21,Cha16,,,,,,,
549,114a,HS_1700+6416,547,Cha21,Lan12,,,,,,,
550,114b,HS_1700+6416,107860301,Lan12,,,,,,,,
551,114c,HS_1700+6416,8 OBSIDs,Lan12,,,,,,,,
552,114d,HS_1700+6416,8 OBSIDs,Lan12,,,,,,,,
553,115a,MG_J0414+0534,781210301,Cha21,Dad18,,,,,,,
554,116a,PG_1115+080,82340101,Cha21,Cha07a,Cha03,,,,,,
555,116b,PG_1115+080,82340101,Cha21,Cha07a,Cha03,,,,,,
556,117a,PG_1247+268,143150201,Lan16,,,,,,,,
557,118a,PID352,33 OBSIDs,Cha21,Vig15,,,,,,,
558,119a,Q_2237+0305,110960101,Ber20,,,,,,,,
559,119b,Q_2237+0305,19639,Cha21,,,,,,,,
560,120a,SDSS_J0904+1512,762520101,Cha21,,,,,,,,
561,121a,SDSS_J0921+2854,822530301,Cha21,,,,,,,,
562,121b,SDSS_J0921+2854,822530501,Cha21,,,,,,,,
563,122a,SDSS_J1029+2623,11755,Cha21,,,,,,,,
564,123a,SDSS_J1128+2402,822530201,Cha21,,,,,,,,
565,124a,SDSS_J1353+1138,762520101,Cha21,,,,,,,,
566,125a,SDSS_J1442+4055,822530101,Cha21,,,,,,,,
567,126a,SDSS_J1529+1038,762520201,Cha21,,,,,,,,
568,127a,MCG-02-14-009,0103860701+0550640101,Igo20,,,,,,,,
569,128a,NGC_7213,0111810101+0605800301,Igo20,,,,,,,,
570,129a,NGC_7314,5 OBSIDs,Igo20,Ebr11b,Yaq03b,,,,,,
571,130a,PG_1244+026,7 OBSIDs,Igo20,,,,,,,,
572,131a,PKS_0558-504,16 OBSIDs,Igo20,,,,,,,,
573,132a,RE_J1034+396,9 OBSIDs,Igo20,,,,,,,,
